Software-Defined Networks Supporting Time-Sensitive In-Vehicular Communication

Future in-vehicular networks will be based on Ethernet. The IEEE Time-Sensitive Networking (TSN) is a promising candidate to satisfy real-time requirements in future car communication. Software-Defined Networking (SDN) extends the Ethernet control plane with a programming option that can add much value to the resilience, security, and adaptivity of the automotive environment. In this work, we derive a first concept for combining Software-Defined Networking with Time-Sensitive Networking along with an initial evaluation. Our measurements are performed via a simulation that investigates whether an SDN architecture is suitable for time-critical applications in the car. Our findings indicate that the control overhead of SDN can be added without a delay penalty for the TSN traffic when protocols are mapped properly.

==> data/Latency_Vector_AVB_C0toC1_noSDN.csv <==
0.10018276,0.000110199999999999
0.10052052,0.000322919999999999
0.1006818,0.000359159999999999
0.10084308,0.000395399999999999
0.10088132,0.0003086
0.10103572,0.000337959999999999
0.101201852796,0.000379052796
0.101249938205,0.000302098204999999
0.10143662698,0.000363746979999999
0.101499194018,0.000301274017999999
0.10165382227,0.00033086227
0.10181510227,0.00036710227
0.10197638227,0.00040334227
0.10201462227,0.000316542269999999
0.10216902227,0.000345902269999999
0.10233030227,0.000382142269999999
0.10249384993,0.00042064993
0.10253208993,0.000333849929999999
0.102704932578,0.000381652577999999
0.102776060579,0.000327740578999999
0.102939992065,0.000366632064999999
0.103025281659,0.000326881658999999
0.103179904582,0.000356464581999999
0.103341184582,0.000392704581999999
0.103399031089,0.000325511088999999
0.103553819486,0.000355259485999999
0.103648221412,0.000324621411999999
0.10380325117,0.000354611169999999
0.10396453117,0.000390851169999999
0.104022057641,0.000323337640999999
0.104188872184,0.000365112183999999
0.104271281454,0.000322481453999999
0.104429016885,0.000355176884999999
0.104590296885,0.000391416884999999
0.10464510305,0.000321183049999999
0.104800531999,0.000351571998999999
0.104961811999,0.000387811998999999
0.105123091999,0.000424051998999999
0.105161331999,0.000337251999
0.105315731999,0.000366611998999999
0.105405342079,0.000331182078999999
0.105559742079,0.000360542078999999
0.105721022079,0.000396782078999999
0.105882302079,0.000433022078999999
0.105913662079,0.000339342078999999
0.106074942079,0.000375582078999999
0.106236222079,0.000411822078999999
0.106278866876,0.000329426875999999
0.106433391192,0.000358911191999999
0.106594671192,0.000395151191999999
0.106755951192,0.000431391191999999
0.106794191192,0.000344591191999999
0.106948591192,0.000373951191999999
0.107139807982,0.000440127981999999
0.107178047982,0.000353327981999999
0.107332447982,0.000382687982
0.107422058062,0.000347258061999999
0.107576520135,0.000376680135
0.107756190201,0.000431310201
0.107795794656,0.000345874656
0.107992634505,0.000417674504999999
0.108044960391,0.000344960391
0.108202641452,0.000377601452
0.108383791168,0.000433711168
0.108422031168,0.000346911167999999
0.108631112533,0.000430954095999999
0.108669352533,0.000344155658999999
0.108823752533,0.000373517221999999
0.109017019936,0.000441746187999999
0.109055259936,0.000354947751
0.109209659936,0.000384309313999999
0.109370939936,0.000420550876999999
0.109423906556,0.000348479059999999
0.109583073789,0.000382607856
0.109673165049,0.000347660678999999
0.109827705893,0.000377163086
0.109989090476,0.000413509231999999
0.110046857696,0.000346238014999999
0.110201645387,0.000375987268999999
0.110362925387,0.000412228831999999
0.110524205387,0.000448470395
0.110562445387,0.000361671958
0.110716845387,0.000391033520999999
0.110806456587,0.000355606284
0.110960856587,0.000384967846999999
0.111122136587,0.000421209409999999
0.111180223847,0.000354258233
0.111334623847,0.000383619795999999
0.111495903847,0.000419861358999999
0.111553991107,0.000352910181999999
0.111708391107,0.000382271744999999
0.111869671107,0.000418513307999999
0.112030951107,0.000454754871
0.112062311107,0.000361076433999999
0.112223591107,0.000397317996999999
0.112384871107,0.000433559559999999
0.112427036377,0.000350686392999999
0.112581436377,0.000380047955999999
0.112742716377,0.000416289519
0.112903996377,0.000452531081999999
0.112935356377,0.000358852645
0.113096636377,0.000395094207999999
0.113257916377,0.000431335770999999
0.113303202037,0.000351582993999999
0.113457602037,0.000380944556999999
0.113618882037,0.00041718612
0.113780162037,0.000453427682999999
0.113811522037,0.000359749246
0.113972802037,0.000395990808999999
0.114134082037,0.000432232371999999
0.114175607746,0.000348719643999999
0.114330007746,0.000378081206999999
0.114491287746,0.00041432277
0.114652567746,0.00045056277
0.114683927746,0.000356882769999999
0.114845207746,0.000393122769999999
0.115006487746,0.000429362769999999
0.115167767746,0.000465602769999999
0.115199127746,0.000371922769999999
0.115360407746,0.000408162769999999
0.115521687746,0.000444402769999999
0.115563533499,0.000361208522999999
0.115717933499,0.000390568522999999
0.115879213499,0.000426808522999999
0.116040493499,0.000463048522999999
0.116071853499,0.000369368522999999
0.116233133499,0.000405608522999999
0.116394413499,0.000441848522999999
0.116435779186,0.000358174209999999
0.116590179186,0.000387534209999999
0.116751459186,0.000423774209999999
0.116912739186,0.000460014209999999
0.116944099186,0.000366334209999999
0.117105379186,0.000402574209999999
0.117266659186,0.000438814209999999
0.117427939186,0.000475054209999999
0.117459299186,0.000381374209999999
0.117620579186,0.000417614209999999
0.117692349053,0.000364344076999999
0.117846749053,0.000393704076999999
0.118008029053,0.000429944076999999
0.118169309053,0.000466184076999999
0.118200669053,0.000372504076999999
0.118361949053,0.000408744076999999
0.118523229053,0.000444984076999999
0.118684509053,0.000481224076999999
0.118715869053,0.000387544076999999
0.11888793434,0.000434569363999999
0.118945062194,0.000366657217999999
0.119099462194,0.000396017218
0.119194275229,0.000365790253
0.119348675229,0.000395150253
0.119511503406,0.00043293843
0.119568071183,0.000364466206999999
0.119722471183,0.000393826206999999
0.119883751183,0.000430066206999999
0.119941759158,0.000363034181999999
0.120096159158,0.000392394181999999
0.12019105339,0.000362248413999999
0.12034545339,0.000391608413999999
0.12050673339,0.000427848413999999
0.12056474209,0.000360817114
0.12071914209,0.000390177113999999
0.12081395631,0.000359951333999999
0.12096835631,0.000389311334
0.12112963631,0.000425551333999999
0.121187805034,0.000358680057999999
0.121342205034,0.000388040057999999
0.121503485034,0.000424280057999999
0.121664765034,0.000460520057999999
0.121696125034,0.000366840057999999
0.121857405034,0.000403080057999999
0.122018685034,0.000439320057999999
0.122059971226,0.000355566249999999
0.122214371226,0.000384926249999999
0.122309185446,0.000354700469999999
0.122463585446,0.000384060469999999
0.122624865446,0.000420300469999999
0.122786145446,0.000456540469999999
0.122817505446,0.000362860469999999
0.122978785446,0.000399100469999999
0.123140065446,0.000435340469999999
0.123181352154,0.000351587177999999
0.123335752154,0.000380947178
0.123430647572,0.000350802595999999
0.123585047572,0.000380162595999999
0.123755657142,0.000425732165999999
0.123804385059,0.000349420083
0.123958785059,0.000378780082999999
0.124053600464,0.000348555487999999
0.124208000464,0.000377915487999999
0.124369280464,0.000414155487999999
0.124427449915,0.000347284938999999
0.124581849915,0.000376644939
0.124749021778,0.000418776801999999
0.124801270267,0.000345985290999999
0.124955670267,0.000375345290999999
0.125050485672,0.000345120696
0.125204885672,0.000374480695999999
0.125366165672,0.000410720695999999
0.125527445672,0.000446960695999999
0.125558805672,0.000353280696
0.125720085672,0.000389520696
0.125798098347,0.000342493370999999
0.125952498347,0.000371853370999999
0.126144105208,0.000438420231999999
0.126182345208,0.000351620232
0.126336745208,0.000380980231999999
0.126499654479,0.000418849502999999
0.126550862799,0.000345019385999999
0.126705569971,0.000374688120999999
0.126800136515,0.000344216228
0.126954841669,0.000373882944999999
0.127123488061,0.000417490899999999
0.127173976264,0.000342940665999999
0.127328843602,0.000372769567
0.12749093036,0.000409817887999999
0.127547819603,0.000341668693999999
0.127714522788,0.000383333441999999
0.127875802788,0.000419575004999999
0.127921570224,0.000340304004
0.128103240218,0.000396935560999999
0.128267451768,0.000436108673999999
0.128305691768,0.000349310236999999
0.128512133125,0.000430713157
0.128550373125,0.00034391472
0.128704773125,0.000373276282999999
0.128798939764,0.000342404484999999
0.128953404879,0.000371831162999999
0.129114684879,0.000408072726
0.129275964879,0.000444314288999999
0.129314204879,0.000357515851999999
0.129476350165,0.000394622700999999
0.129558202441,0.000351438102999999
0.129712602441,0.000380801229
0.129807416661,0.000350578575
0.129961816661,0.000379941700999999
0.13013003855,0.000423126715999999
0.130181166218,0.000349217509999999
0.130335566218,0.000378580635999999
0.130496846218,0.000414823761999999
0.13055493493,0.000347875599999999
0.13070933493,0.000377238725999999
0.13087061493,0.000413481852
0.130928783654,0.000346613701999999
0.131083183654,0.000375976827999999
0.131244463654,0.000412219953999999
0.131405743654,0.000448463079999999
0.131437103654,0.000354786205999999
0.131598383654,0.000391029331999999
0.131759663654,0.000427272457999999
0.131808070914,0.000350642843999999
0.131962470914,0.00038000597
0.132123750914,0.000416249095999999
0.132285030914,0.000452492221999999
0.132316390914,0.000358815347999999
0.132477670914,0.000395058473999999
0.132638950914,0.0004313016
0.132680716656,0.000348030468
0.132835116656,0.000377393593999999
0.132996396656,0.000413636719999999
0.133157676656,0.000449879846
0.133189036656,0.000356202971999999
0.133350316656,0.000392446098
0.133511596656,0.000428689223999999
0.133672876656,0.000464932349999999
0.133704236656,0.000371255475999999
0.133865516656,0.000407498601999999
0.134026796656,0.000443741728
0.134068562398,0.000360470595999999
0.134234471996,0.000401343319999999
0.134395751996,0.000437586445999999
0.134442398409,0.000359195984999999
0.134596798409,0.000388559111
0.134768780971,0.000435504798999999
0.134816227494,0.000357914447999999
0.13499222374,0.00040887382
0.135065353794,0.000356967
0.135219753794,0.000386330125999999
0.135381033794,0.000422573251999999
0.135439201791,0.000355704375
0.135593601791,0.000385065938
0.135754881791,0.000421307500999999
0.135812969777,0.000354357049999999
0.135967369777,0.000383718612999999
0.136141013239,0.000432323638
0.136186779531,0.000353051492999999
0.136341179531,0.000382413055999999
0.136436072577,0.000352267665
0.136590472577,0.000381629227999999
0.136751752577,0.000417870790999999
0.136809840563,0.000350920339999999
0.136964240563,0.000380281902999999
0.137059053598,0.000350056501
0.137213453598,0.000379418063999999
0.137308346644,0.000349272672999999
0.137462746644,0.000378634236
0.137631932445,0.000422781599999999
0.137682099342,0.000347910059999999
0.13788006148,0.000420833761
0.137931348531,0.000347082374999999
0.138099257681,0.000389953087999999
0.138260537681,0.000426194650999999
0.138305183819,0.000345802351999999
0.138459583819,0.000375163915
0.138620863819,0.000411405477999999
0.138678951805,0.000344455027
0.138833351805,0.000373816589999999
0.138994631805,0.000410058152999999
0.139155911805,0.000446299716
0.139187271805,0.000352621278999999
0.139348551805,0.000388862842
0.139509831805,0.000425104404999999
0.139551357514,0.000341591676999999
0.139705757514,0.000370953239999999
0.139886047459,0.000426204747999999
0.139925172838,0.00034029169
0.140079572838,0.000369653253
0.140240852838,0.000405894815999999
0.140298860813,0.000338864354
0.140453260813,0.000368225916999999
0.140614540813,0.000404467479999999
0.14067270881,0.000337597039999999
0.14082710881,0.000366958602999999
0.140921921845,0.000336733200999999
0.141076321845,0.000366094763999999
0.141237601845,0.000402336326999999
0.141295689831,0.000335385875999999
0.141450089831,0.000364747438999999
0.141611369831,0.000400990564999999
0.141669377806,0.000333961665999999
0.141840926129,0.000380473114999999
0.142002206129,0.000416716240999999
0.142043171761,0.000332644999
0.142206930447,0.000371366810999999
0.142292462206,0.000331861695999999
0.142446862206,0.000361224822
0.142612251965,0.000401577706999999
0.14266625939,0.000330548258
0.14283126878,0.000370520773999999
0.142915520363,0.000329735482999999
0.143069920363,0.000359098608999999
0.143232348282,0.000396489653999999
0.143393628282,0.000432732779999999
0.143431868282,0.000345935905999999
0.143586268282,0.000375299031999999
0.143747548282,0.000411542158
0.143800515564,0.000339472565999999
0.143955062306,0.000368982434
0.144116342306,0.000405225559999999
0.144174270994,0.000338117373999999
0.144328975754,0.000367785259999999
0.144490255754,0.000404028385999999
0.144651535754,0.000440271512
0.144689775754,0.000353474637999999
0.144876404862,0.000415066871999999
0.144933853478,0.000347478613999999
0.145088253478,0.00037684174
0.145249533478,0.000413084865999999
0.145307702202,0.000346216715999999
0.145462102202,0.000375579842
0.145623382202,0.000411822967999999
0.145681390902,0.000344794794
0.145835790902,0.000374157919999999
0.146000278359,0.000413608502999999
0.146055246603,0.000343539872999999
0.146209646603,0.000372902998999999
0.146370926603,0.000409146124999999
0.146532206603,0.000445389250999999
0.146563566603,0.000351712377
0.146724846603,0.000387955502999999
0.146886126603,0.000424198628999999
0.146936054091,0.000349089243
0.147090454091,0.000378452368999999
0.147251734091,0.000414695494999999
0.147309822803,0.000347747332999999
0.147464222803,0.000377110458999999
0.147559037023,0.000346887804999999
0.147713437023,0.000376250930999999
0.147884538724,0.000422315757999999
0.147932865972,0.000345606131999999
0.148087265972,0.000374969258
0.148248545972,0.000411212383999999
0.148409825972,0.000447455509999999
0.148441185972,0.000353778635999999
0.14861549083,0.00040304662
0.148681980802,0.000344499718
0.148836444174,0.000373926216
0.148997724174,0.000410169341999999
0.149159004174,0.000446412467999999
0.149197244174,0.000359615593999999
0.149351644174,0.000388978719999999
0.149512924174,0.000425221846
0.149565892118,0.000353152915999999
0.149720292118,0.000382516042
0.149881572118,0.000418759167999999
0.150042852118,0.000455002293999999
0.150074212118,0.000361325419999999
0.150235492118,0.000397568545999999
0.150396772118,0.000433811672
0.150438538904,0.000350541583999999
0.150592938904,0.000379903146999999
0.150754218904,0.00041614471
0.150915498904,0.000452386272999999
0.150946858904,0.000358707836
0.151108138904,0.000394949398999999
0.151269418904,0.000431190961999999
0.151430698904,0.000467432525
0.151462058904,0.000373754087999999
0.151623338904,0.000409995651
0.151784618904,0.000446237213999999
0.151826465703,0.000363045575999999
0.151980865703,0.000392407138999999
0.152142145703,0.000428648702
0.152200235141,0.000361699702999999
0.152354635141,0.000391061265999999
0.152515915141,0.000427302829
0.152677195141,0.000463544391999999
0.152708555141,0.000369865955
0.152869835141,0.000406107517999999
0.153031115141,0.000442349080999999
0.153072376291,0.000358571793999999
0.153226776291,0.000387933357
0.15339029662,0.000426415248999999
0.153446146392,0.000357226583999999
0.153600546392,0.000386588146999999
0.153761826392,0.000422829709999999
0.15381999657,0.000355961450999999
0.15397439657,0.000385323013999999
0.15413567657,0.000421564577
0.15429695657,0.000457806139999999
0.15432831657,0.000364127703
0.15448959657,0.000400369265999999
0.15465087657,0.000436610828999999
0.15469208378,0.000352779601999999
0.154883626784,0.000419284168999999
0.154941396892,0.00035201584
0.155095796892,0.000381377402999999
0.155190613482,0.000351155555999999
0.155345013482,0.000380517118999999
0.155506293482,0.000416758682
0.155564383646,0.000349810408999999
0.155718783646,0.000379171971999999
0.155880063646,0.000415413534999999
0.156041343646,0.000451655097999999
0.156072703646,0.000357976660999999
0.156233983646,0.000394218223999999
0.156395263646,0.000430459787
0.156436470856,0.00034662856
0.156590870856,0.000375990122999999
0.15668576746,0.000345848289999999
0.15684016746,0.000375209852999999
0.15700144746,0.000411451415999999
0.15716272746,0.000447692978999999
0.15719408746,0.000354014541999999
0.15735536746,0.000390256104999999
0.15751664746,0.000426497668
0.15767792746,0.000462739230999999
0.15770928746,0.000369060794
0.15787056746,0.000405302356999999
0.15803184746,0.000441543919999999
0.15807008746,0.000354745482999999
0.15822448746,0.000384107045999999
0.15838576746,0.000420348608999999
0.15854704746,0.000456590171999999
0.15857840746,0.000362911734999999
0.15873968746,0.000399153297999999
0.15890096746,0.000435394861
0.158941214502,0.000350603465999999
0.159095614502,0.000379965029
0.159256894502,0.000416206591999999
0.159418174502,0.000452448154999999
0.159449534502,0.000358769717999999
0.159638409654,0.000422607996
0.15968873846,0.000347899928
0.15984313846,0.000377263053999999
0.16000441846,0.000413506179999999
0.160062588638,0.000346639483999999
0.160216988638,0.00037600261
0.160387693344,0.000421670441999999
0.160436341856,0.000345282079999999
0.160592696363,0.000376599712999999
0.160763709163,0.000422575638999999
0.160810117283,0.000343946884999999
0.160964517283,0.000373310011
0.161059413887,0.000343169741
0.161213813887,0.000372532866999999
0.161375093887,0.000408775992999999
0.161536373887,0.000445019119
0.161567733887,0.000351342244999999
0.161729013887,0.000387585371
0.161890293887,0.000423828496999999
0.161931661125,0.000340158860999999
0.162114977774,0.000398438635999999
0.162180830119,0.000339254106999999
0.162346720288,0.000380107401999999
0.162430015903,0.000338366142999999
0.162584415903,0.000367729269
0.162751208358,0.000409484849999999
0.162803778213,0.000337017830999999
0.162958178213,0.000366380956999999
0.163053076003,0.000336241873
0.163207476003,0.000365604998999999
0.163368756003,0.000401848124999999
0.163530036003,0.000438091251
0.163561396003,0.000344414376999999
0.163740636393,0.000398617892999999
0.163805528558,0.000338473183999999
0.163959990709,0.000367898460999999
0.16405463953,0.000337510407999999
0.1642093424,0.000367176403999999
0.1643706224,0.000403419529999999
0.1645319024,0.000439662655999999
0.1645701424,0.000352865781999999
0.1647245424,0.000382228907999999
0.164814239215,0.000346888849
0.164968639215,0.000376251974999999
0.165129919215,0.000412495100999999
0.165291199215,0.000448738227
0.165322559215,0.000355061352999999
0.165483839215,0.000391304479
0.165645119215,0.000427546041999999
0.165806399215,0.000463787604999999
0.165837759215,0.000370109167999999
0.165999039215,0.000406350730999999
0.166160319215,0.000442592294
0.16620200703,0.000359241671999999
0.16635640703,0.000388603234999999
0.16651768703,0.000424844798
0.16657577792,0.000357897251
0.16673017792,0.000387258814
0.16689145792,0.000423500376999999
0.16705273792,0.000459741939999999
0.16708409792,0.000366063502999999
0.167247382972,0.000404310118
0.167323397222,0.000355285930999999
0.167477797222,0.000384647493999999
0.167639077222,0.000420889057
0.167697248127,0.000354021525
0.167851648127,0.000383383088
0.168012928127,0.000419624650999999
0.168071099032,0.000352757118999999
0.168225499032,0.000382118681999999
0.168320316807,0.000351898019999999
0.168474716807,0.000381259582999999
0.168635996807,0.000417501145999999
0.168694087697,0.000350553598999999
0.168848487697,0.000379915161999999
0.169009767697,0.000416156725
0.169171047697,0.000452398287999999
0.169202407697,0.000358719850999999
0.169363687697,0.000394961413999999
0.169524967697,0.000431202976999999
0.169686247697,0.000467444539999999
0.169717607697,0.000373766103
0.169878887697,0.000410007665999999
0.169955382037,0.000361463569
0.170109782037,0.000390825131999999
0.170271062037,0.000427066694999999
0.170329152927,0.000360119147999999
0.170483552927,0.000389480710999999
0.170644832927,0.000425722274
0.170806112927,0.000461963836999999
0.170837472927,0.0003682854
0.170998752927,0.000404526962999999
0.171160032927,0.000440768525999999
0.171201400682,0.000357097844
0.171355800682,0.000386459407
0.171517080682,0.000422700969999999
0.171575091557,0.000355674970999999
0.171729491557,0.000385038096999999
0.171890771557,0.000421281222999999
0.171948942462,0.000354415253999999
0.172103342462,0.000383778379999999
0.172264622462,0.000420021505999999
0.172322793367,0.000353155536999999
0.172495918008,0.000401243303999999
0.172572092288,0.000352380709999999
0.172726492288,0.000381743835999999
0.172887772288,0.000417986962
0.172945943193,0.000351120992999999
0.173100343193,0.000380484119
0.173261623193,0.000416727244999999
0.173319714083,0.000349781261
0.173474114083,0.000379144386999999
0.173635394083,0.000415387512999999
0.173693484973,0.000348441528999999
0.173847884973,0.000377804655
0.174009164973,0.000414047780999999
0.174067335878,0.000347181812
0.174221735878,0.000376544937999999
0.174383015878,0.000412788063999999
0.17444118751,0.000345922821999999
0.174597626653,0.000377325090999999
0.174690445213,0.000345106777
0.174844845213,0.000374469902999999
0.175006125213,0.000410713028999999
0.175167405213,0.000446956155
0.175198765213,0.000353279280999999
0.175360045213,0.000389522407
0.175437980797,0.000342421116999999
0.175592380797,0.000371784243
0.175687279773,0.000341646344999999
0.175841679773,0.000371009471
0.17602946175,0.000433754573999999
0.17606770175,0.000346957699999999
0.176234340173,0.000388559248999999
0.176434777398,0.000463959599999999
0.176473017398,0.000377162725999999
0.176627417398,0.000406525851999999
0.176788697398,0.000442768977999999
0.17684166799,0.000370702696
0.17699606799,0.000400065821999999
0.17709088695,0.000369847907999999
0.17724528695,0.000399211033999999
0.17740656695,0.000435454159999999
0.17756784695,0.000471697285999999
0.17759920695,0.000378021974999999
0.17776048695,0.000414266663999999
0.17792176695,0.000450511353
0.17808304695,0.000486756042
0.17811440695,0.000393080730999999
0.17827568695,0.000429325419999999
0.178336819174,0.000365422332999999
0.178491219174,0.000394787021999999
0.178652499174,0.000431031710999999
0.178710670806,0.000364168031999999
0.178865070806,0.000393532720999999
0.179026350806,0.000429777409999999
0.179084522438,0.000362913730999999
0.179238922438,0.000392278419999999
0.179400202438,0.000428523108999999
0.179561482438,0.000464767797999999
0.179592842438,0.000371092486999999
0.179754122438,0.000407337175999999
0.179915402438,0.000443581864999999
0.179956690694,0.000359834809999999
0.180111090694,0.000389199498999999
0.180272370694,0.000425444187999999
0.180330542326,0.000358580508999999
0.180484942326,0.000387943964
0.180579761286,0.000357726049999999
0.180734161286,0.000387089176
0.180895441286,0.000423332301999999
0.180953612918,0.000356467059999999
0.181108012918,0.000385830185999999
0.181281205455,0.000433985848999999
0.181327454703,0.000355198223
0.181481854703,0.000384561348999999
0.181649784386,0.000427454157999999
0.181701234674,0.000353867571999999
0.181855634674,0.000383230697999999
0.18195053365,0.0003530928
0.18210493365,0.000382455925999999
0.18226621365,0.000418699051999999
0.182324305266,0.000351753793999999
0.182490205746,0.000392617399999999
0.182573502402,0.000350877182
0.182727902402,0.000380240307999999
0.182901184627,0.000428485659
0.182947353859,0.000349618016999999
0.183101753859,0.000378981142999999
0.183196572819,0.000348763228999999
0.183350972819,0.000378126354999999
0.183445871795,0.000347988456999999
0.183600271795,0.000377351582999999
0.183761551795,0.000413594708999999
0.183819643411,0.000346649451
0.183974043411,0.000376012576999999
0.184135323411,0.000412255702999999
0.184193415027,0.000345310444999999
0.184347815027,0.000374673570999999
0.184509095027,0.000410916696999999
0.184567186643,0.000343971438999999
0.184721586643,0.000373334564999999
0.184882866643,0.000409577691
0.185044146643,0.000445820816999999
0.185075506643,0.000352143942999999
0.185236786643,0.000388387068999999
0.185398066643,0.000424630194999999
0.185559346643,0.000460873321
0.185590706643,0.000367196446999999
0.185751986643,0.000403439572999999
0.185913266643,0.000439682698999999
0.185954234835,0.000355614017
0.186108634835,0.000384977142999999
0.186269914835,0.000421220268999999
0.186431194835,0.000457463395
0.186462554835,0.000363786520999999
0.186623834835,0.000400029647
0.186785114835,0.000436272772999999
0.186826402575,0.000352523638999999
0.186980802575,0.000381886764999999
0.187142082575,0.000418129890999999
0.187200173465,0.000351183906999999
0.187354573465,0.000380547032999999
0.187449471255,0.000350407948999999
0.187603871255,0.000379771075
0.187765151255,0.000416014200999999
0.18782316213,0.000348988202
0.18797756213,0.000378351327999999
0.18813884213,0.000414594453999999
0.18830012213,0.00045083758
0.18833148213,0.000357160705999999
0.18849276213,0.000393403831999999
0.18865404213,0.000429646957999999
0.1886954899,0.000346057853999999
0.1888498899,0.000375420979999999
0.1890111699,0.000411664105999999
0.18906926079,0.000344718121999999
0.18922366079,0.000374081247999999
0.18938494079,0.000410324374
0.18954622079,0.000446567499999999
0.18957758079,0.000352890626
0.18973886079,0.000389133751999999
0.189819514902,0.000344750989999999
0.189973914902,0.000374114116
0.190135194902,0.000410357241999999
0.190296474902,0.000446600367999999
0.190327834902,0.000352923493999999
0.190495477854,0.000395529571999999
0.190659134265,0.000434149108999999
0.190697374265,0.000347352234999999
0.190851774265,0.000376715360999999
0.191038669271,0.000438573493
0.191076909271,0.000351776618999999
0.191275000872,0.000424831345999999
0.191320848894,0.000345642493999999
0.191475398572,0.000375155297999999
0.191570049812,0.000344769663999999
0.191724753824,0.000374436801999999
0.191894114089,0.000418760192999999
0.191943962811,0.000343572040999999
0.192098751577,0.000373323933
0.192272184739,0.000421720220999999
0.192317712705,0.000342211312999999
0.192472741854,0.000372203588
0.192566911823,0.000341336683
0.192722095919,0.000371483904999999
0.192883375919,0.000407727030999999
0.193044655919,0.000443970156999999
0.193082895919,0.000357173282999999
0.193237295919,0.000386536408999999
0.1934033511,0.000427554715999999
0.193451519528,0.00035068627
0.193645555503,0.000419685370999999
0.193700685149,0.000349778142999999
0.193855085149,0.000379141268999999
0.194016365149,0.000415384395
0.194074535327,0.000348517698999999
0.194228935327,0.000377880824999999
0.194323751917,0.000347660540999999
0.194478151917,0.000377023666999999
0.194639431917,0.000413266792999999
0.194800711917,0.000449509918999999
0.194832071917,0.000355833044999999
0.194993351917,0.000392076170999999
0.195154631917,0.000428319296999999
0.195315911917,0.000464562423
0.195347271917,0.000370885549
0.195508551917,0.000407128674999999
0.195669831917,0.000443370237999999
0.195711758729,0.000360258612999999
0.195866158729,0.000389620175999999
0.196027438729,0.000425861739
0.196188718729,0.000462103301999999
0.196220078729,0.000368424865
0.196381358729,0.000404666427999999
0.196459451417,0.000357720678999999
0.196613851417,0.000387082241999999
0.196775131417,0.000423323805
0.196936411417,0.000459565367999999
0.196967771417,0.000365886931
0.197129545307,0.000402622383999999
0.197207077904,0.000355116543999999
0.197361477904,0.000384478106999999
0.197522757904,0.000420719669999999
0.197580767329,0.000353690658
0.197735167329,0.000383052220999999
0.197896447329,0.000419293783999999
0.197954536767,0.000352344784999999
0.198110205523,0.000382975103999999
0.198271485523,0.000419216666999999
0.198328374055,0.000351066762
0.198482774055,0.000380428324999999
0.198644054055,0.000416669887999999
0.198702142767,0.000349720162999999
0.198856542767,0.000379081725999999
0.198951436999,0.000348937520999999
0.199105836999,0.000378299084
0.199267116999,0.000414540646999999
0.199428396999,0.000450782209999999
0.199459756999,0.000357103772999999
0.199621036999,0.000393345335999999
0.199782316999,0.000429586899
0.199823683203,0.000345914665999999
0.200022651599,0.000419844624999999
0.200072979147,0.000345133735999999
0.200227379147,0.000374495298999999
0.200388659147,0.000410736862
0.200446667847,0.000343707124999999
0.200601067847,0.000373068688
0.200762347847,0.000409310250999999
0.200923627847,0.000445551813999999
0.200954987847,0.000351873376999999
0.201116267847,0.000388114939999999
0.201277547847,0.000424356503
0.201438827847,0.000460598065999999
0.201470187847,0.000366919628999999
0.201631467847,0.000403161191999999
0.201792747847,0.000439402754999999
0.201833713479,0.000355329949999999
0.201988113479,0.000384691512999999
0.202149393479,0.000420933075999999
0.202207401454,0.000353902613999999
0.202361801454,0.000383264176999999
0.20252308639,0.000419510676
0.202581254387,0.000352640236
0.202735654387,0.000382001798999999
0.202896934387,0.000418243361999999
0.202955022373,0.000351292910999999
0.203109422373,0.000380654473999999
0.203204235408,0.000350429072
0.203358635408,0.000379790634999999
0.203519915408,0.000416032197999999
0.203578083405,0.000349161757999999
0.203732483405,0.000378523320999999
0.203893763405,0.000414764884
0.203951851391,0.000347814433
0.204106251391,0.000377175996
0.204267531391,0.000413417558999999
0.204428811391,0.000449659121999999
0.204460171391,0.000355980684999999
0.204621451391,0.000392223810999999
0.204699623115,0.000345358660999999
0.204854023115,0.000374721786999999
0.205030704314,0.000426366111999999
0.205073430722,0.000344055645999999
0.205227830722,0.000373418771999999
0.205398007614,0.000418558789999999
0.205447134982,0.000342649283999999
0.205642796034,0.000413273462
0.205696404074,0.000341844627999999
0.205867335961,0.000387739640999999
0.205945507685,0.000340874491
0.206116345192,0.000386675123999999
0.206285748343,0.000431041400999999
0.206323988343,0.000344244527
0.206516790862,0.000412010171999999
0.206568558626,0.000338741062
0.206738125174,0.000383270735999999
0.206817817126,0.000337925813999999
0.206972217126,0.000367288939999999
0.207157367967,0.000427402906999999
0.207195607967,0.000340606033
0.207350007967,0.000369969158999999
0.207512949861,0.000407874178999999
0.207565357066,0.000335244509999999
0.207719757066,0.000364607635999999
0.207881037066,0.000400850762
0.208042317066,0.000437093887999999
0.208080557066,0.000350297014
0.208234957066,0.000379660139999999
0.208396237066,0.000415903265999999
0.208557517066,0.000452146392
0.208595757066,0.000365349517999999
0.208750157066,0.000394712643999999
0.208911437066,0.000430955769999999
0.208964404348,0.000358886177999999
0.209140908812,0.000410353767999999
0.2092135588,0.000357966881999999
0.2093679588,0.000387330007999999
0.2095292388,0.000423573134
0.209587326786,0.000356624245999999
0.209741726786,0.000385987371999999
0.209903006786,0.000422230497999999
0.210064286786,0.000458473623999999
0.210095646786,0.000364796749999999
0.210256926786,0.000401039875999999
0.210418206786,0.000437283001999999
0.210459571956,0.000353611297999999
0.210613971956,0.000382974423999999
0.210775251956,0.00041921755
0.210833339216,0.000352267936
0.210987739216,0.000381631061999999
0.211149019216,0.000417874187999999
0.211207106476,0.000350924573999999
0.211361506476,0.0003802877
0.211522786476,0.000416530825999999
0.211580953746,0.000349661222
0.211735353746,0.000379024347999999
0.21190867868,0.000427312407999999
0.21195476444,0.000348361293999999
0.21210916444,0.00037772442
0.21227044444,0.000413967545999999
0.2123285317,0.000347017931999999
0.2124829317,0.000376381057999999
0.2126442117,0.000412624184
0.2128054917,0.000448867309999999
0.2128368517,0.000355190436
0.2129981317,0.000391433561999999
0.2131594117,0.000427676687999999
0.2133206917,0.000463919813999999
0.2133520517,0.000370242939999999
0.2135133317,0.000406486066
0.2136746117,0.000442729191999999
0.21371509676,0.000358177378
0.21386949676,0.000387540503999999
0.21403077676,0.000423783629999999
0.21419205676,0.000460026756
0.21422341676,0.000366349882
0.21438469676,0.000402593007999999
0.21446270651,0.000355565884
0.21461710651,0.000384929009999999
0.21477838651,0.000421172135999999
0.21483647377,0.000354222521999999
0.21499087377,0.000383585647999999
0.21508568562,0.000353360623999999
0.21524008562,0.000382723749999999
0.21540136562,0.000418966875999999
0.21556264562,0.000455210001999999
0.21559400562,0.000361533127999999
0.215782330636,0.000424821269999999
0.215833377016,0.000350830775999999
0.215997603638,0.000390020524
0.216158883638,0.000426263649999999
0.216207129668,0.000349472806
0.216361529668,0.000378835931999999
0.216522809668,0.000415077738999999
0.216580976938,0.000348206571999999
0.216735376938,0.000377568135
0.216896656938,0.000413809697999999
0.217057936938,0.000450051260999999
0.217089296938,0.000356372823999999
0.217250576938,0.000392614386999999
0.217329866848,0.000346865859999999
0.217484266848,0.000376227422999999
0.217578998688,0.000345920825999999
0.217733398688,0.000375282388999999
0.217894678688,0.000411523951999999
0.217952765948,0.000344572774999999
0.218107165948,0.000373934337999999
0.218268445948,0.000410175901
0.218326533208,0.000343224723999999
0.218480933208,0.000372586286999999
0.218642213208,0.00040882785
0.218803493208,0.000445069412999999
0.218834853208,0.000351390975999999
0.219006155099,0.00039765443
0.219075043709,0.000341504602999999
0.219229443709,0.000370866165999999
0.219324254374,0.000340638393999999
0.219478654374,0.000369999956999999
0.219639934374,0.000406241519999999
0.219698020908,0.000339289617
0.219852420908,0.000368651179999999
0.220013700908,0.000404892742999999
0.220071867451,0.000338020848999999
0.220244935668,0.000386050628999999
0.220321104236,0.000337180759999999
0.220475504236,0.000366542322999999
0.220636784236,0.000402783886
0.220798064236,0.000439025448999999
0.220829424236,0.000345347011999999
0.221005197661,0.000396081999999999
0.221072725257,0.000338571158999999
0.221227958833,0.000368766297999999
0.221389238833,0.000405007861
0.221446605286,0.000337335876999999
0.221601005286,0.00036669744
0.221762285286,0.000402939002999999
0.22182037182,0.000335987099999999
0.22197477182,0.000365348662999999
0.22213605182,0.000401590225999999
0.22229733182,0.000437831788999999
0.22232869182,0.000344153351999999
0.222505416424,0.000395839518999999
0.222666696424,0.000432079519
0.222704936424,0.000345279518999999
0.222872189188,0.000387492282999999
0.222948997828,0.000339260922999999
0.223103459578,0.000368682672999999
0.223264739578,0.000404922672999999
0.223426019578,0.000441162672999999
0.223464259578,0.000354362673
0.223618659578,0.000383722672999999
0.223779939578,0.000419962672999999
0.223832905536,0.000347888630999999
0.223987305536,0.000377248630999999
0.22415421776,0.000419120854999999
0.224206623655,0.000346486749999999
0.224361023655,0.000375846749999999
0.22445583432,0.000345617414999999
0.22461023432,0.000374977414999999
0.22477151432,0.000411217414999999
0.224829680863,0.000344343957999999
0.224984080863,0.000373703957999999
0.225145360863,0.000409943957999999
0.225203446671,0.000342989766
0.225357846671,0.000372349765999999
0.225519126671,0.000408589765999999
0.225577212479,0.000341635573999999
0.225731612479,0.000370995573999999
0.225892892479,0.000407235574
0.226054172479,0.000443475574
0.226085532479,0.000349795573999999
0.226246812479,0.000386035573999999
0.226408092479,0.000422275573999999
0.226450576727,0.000339719822
0.226604976727,0.000369079821999999
0.226767246647,0.000406309741999999
0.226824372359,0.000338395453999999
0.226978772359,0.000367755454
0.227140052359,0.000403995454
0.227301332359,0.000440235454
0.227332692359,0.000346555453999999
0.227493972359,0.000382795453999999
0.227655252359,0.000419035453999999
0.227697256559,0.000335999654
0.227851656559,0.000365359653999999
0.228012936559,0.000401599653999999
0.228174216559,0.000437839653999999
0.228205576559,0.000344159654
0.228366856559,0.000380399654
0.228528136559,0.000416639653999999
0.228689416559,0.000452879653999999
0.228720776559,0.000359199653999999
0.228882056559,0.000395439654
0.229043336559,0.000431679654
0.229088381626,0.000351684720999999
0.229242781626,0.000381044721
0.229404061626,0.000417284721
0.229565341626,0.000453524721
0.229596701626,0.000359844720999999
0.229757981626,0.000396084720999999
0.229919261626,0.000432324720999999
0.229960706288,0.000348729382999999
0.230115106288,0.000378089382999999
0.230276386288,0.000414329382999999
0.230437666288,0.000450569382999999
0.230469026288,0.000356889382999999
0.230630306288,0.000393129382999999
0.230791586288,0.000429369382999999
0.230832870932,0.000345614026999999
0.230987270932,0.000374974026999999
0.231167241378,0.000429904473
0.231206686308,0.000344309403
0.231361086308,0.000373669402999999
0.231455898158,0.000343441252999999
0.231610298158,0.000372801252999999
0.231791875559,0.000429338654
0.231830115559,0.000342538653999999
0.231984515559,0.000371898653999999
0.232146972961,0.000409316055999999
0.232203540031,0.000340843125999999
0.232357940031,0.000370203125999999
0.232519220031,0.000406443125999999
0.232577227281,0.000339410375999999
0.232742489414,0.000379632508999999
0.232826499914,0.000338603009
0.232980899914,0.000367963008999999
0.233142179914,0.000404203008999999
0.233303459914,0.000440443008999999
0.233334819914,0.000346763009
0.233496099914,0.000383003008999999
0.233657379914,0.000419243008999999
0.233706025994,0.000342849088999999
0.233860425994,0.000372209088999999
0.234021705994,0.000408449088999999
0.234182985994,0.000444689088999999
0.234214345994,0.000351009088999999
0.234375625994,0.000387249088999999
0.234536905994,0.000423490299999999
0.234578511194,0.000340057063
0.234743290278,0.000379797709999999
0.23491317911,0.000424648104999999
0.234952304,0.000338734557999999
0.235126791304,0.000388183424999999
0.235201520644,0.000337874327999999
0.235355920644,0.000367235890999999
0.23555141239,0.000437689199999999
0.23558965239,0.000350890762999999
0.23574405239,0.000380252325999999
0.235926470993,0.000437632491999999
0.235964710993,0.000350834054999999
0.236119110993,0.000380195617999999
0.236280390993,0.000416437181
0.236333277603,0.000344285353999999
0.236494326556,0.000380295869999999
0.236655606556,0.000416537432999999
0.236707132996,0.000343025435999999
0.236861839428,0.000372693431
0.237023119428,0.000408934993999999
0.237184399428,0.000445176556999999
0.237222639428,0.000358378119999999
0.237377039428,0.000387739682999999
0.237538319428,0.000423981246
0.23759128671,0.000351910090999999
0.23774568671,0.000381271653999999
0.237840419734,0.000350966240999999
0.237994819734,0.000380327804
0.238156603205,0.000417072838
0.238214371147,0.000349802343
0.238368771147,0.000379163906
0.238530051147,0.000415405468999999
0.238691331147,0.000451647031999999
0.238722691147,0.000357968594999999
0.238883971147,0.000394210157999999
0.239045251147,0.000430451720999999
0.239087176911,0.000347339047999999
0.239241576911,0.000376700610999999
0.239402856911,0.000412942173999999
0.239461024908,0.000346071733999999
0.239615424908,0.000375433297
0.239776704908,0.000411674859999999
0.239834792894,0.000344724409
0.239989192894,0.000374085971999999
0.240177934841,0.000437789481999999
0.240216174841,0.000350991044999999
0.240370574841,0.000380352607999999
0.240531854841,0.000416594171
0.240584821461,0.000344522353999999
0.240739366873,0.000374029328999999
0.240834004049,0.000343628067999999
0.240988712629,0.000373298211
0.241083189785,0.000342736929999999
0.241238058385,0.000372567092999999
0.241401732975,0.000411203245999999
0.241457099895,0.000341531728999999
0.241611964599,0.000371357995999999
0.241773244599,0.000407599558999999
0.241830931809,0.000340248331999999
0.241985875863,0.000370153949
0.242147155863,0.000406395511999999
0.242308435863,0.000442637074999999
0.242346675863,0.000355838637999999
0.242501075863,0.000385200200999999
0.242675677696,0.000434763597
0.242715362656,0.000349410119999999
0.242869762656,0.000378771682999999
0.242964574506,0.000348545095999999
0.243118974506,0.000377906658999999
0.243284323132,0.000418216847999999
0.243338409892,0.000347265170999999
0.24352744178,0.000411258621999999
0.24358752929,0.000346307694999999
0.24374192929,0.000375669257999999
0.24390320929,0.000411910821
0.24406448929,0.000448152383999999
0.24409584929,0.000354473947
0.24425712929,0.000390715509999999
0.24441840929,0.000426957072999999
0.24446513513,0.000348644475999999
0.24461953513,0.000378006039
0.24471426697,0.000347699442
0.24486866697,0.000377061005
0.24502994697,0.000413302567999999
0.24508811424,0.000346431400999999
0.24524251424,0.000375792963999999
0.24540379424,0.000412034526999999
0.2454618815,0.000345083349999999
0.2456162815,0.000374444912999999
0.2457775615,0.000410686475999999
0.24583572877,0.000343815308999999
0.245995127053,0.000378175154999999
0.246156407053,0.000414416717999999
0.246209533693,0.000342504920999999
0.246393096941,0.000401029732
0.246458705141,0.000341600722999999
0.246642222105,0.000400080812999999
0.246707910315,0.000340732149
0.246875156633,0.000382941592999999
0.247043618882,0.000426366967999999
0.247081858882,0.000339570093999999
0.247236258882,0.000368933219999999
0.2474153317,0.000422969163999999
0.24745549672,0.000338097309999999
0.247662521428,0.000420085144
0.247704686698,0.000337213539999999
0.247859086698,0.000366576666
0.248024543726,0.000406996819999999
0.248078470466,0.000335886685999999
0.248232870466,0.000365249812
0.248422848641,0.000430191112999999
0.248461088641,0.000343394238999999
0.248636106267,0.000393374990999999
0.248800970932,0.000433202781999999
0.248839210932,0.000346405907999999
0.249047794514,0.000429952615999999
0.249086034514,0.000343155742
0.249284242075,0.000416326428999999
0.249332407493,0.000339454973
0.249496858084,0.000378868689999999
0.249581507606,0.000338481338
0.249736364252,0.00036830111
0.249924214929,0.000431114912999999
0.249962454929,0.000344318038999999
0.250124724622,0.000381550857999999
0.250206413811,0.000338203172999999
0.250360951323,0.000367703810999999
0.250522231323,0.000403946937
0.250683511323,0.000440190062999999
0.250721751323,0.000353393189
0.250876151323,0.000382756314999999
0.250965761403,0.000347329520999999
0.251120161403,0.000376692646999999
0.251281441403,0.000412935772999999
0.251339687955,0.000346145450999999
0.251494087955,0.000375508576999999
0.251666625159,0.000423008906999999
0.251713430424,0.000344777297999999
0.251867830424,0.000374140423999999
0.252029110424,0.000410383549999999
0.252087282979,0.000343519230999999
0.252241682979,0.000372882356999999
0.252402962979,0.000409125483
0.252461049513,0.000342175142999999
0.252615449513,0.000371538268999999
0.252710260178,0.000341312059999999
0.252864660178,0.000370675186
0.253025940178,0.000406918311999999
0.253084106721,0.000340047980999999
0.253238506721,0.000369411106999999
0.253399786721,0.000405654233
0.253457873255,0.000338703892999999
0.253612273255,0.000368067018999999
0.253794861665,0.000425618554999999
0.253833101665,0.000338821680999999
0.253987501665,0.000368184806999999
0.254148781665,0.000404427933
0.254205588055,0.000336197448999999
0.254359988055,0.000365560574999999
0.254521268055,0.000401803700999999
0.254579354589,0.000334853360999999
0.254733754589,0.000364216487
0.254895034589,0.000400459612999999
0.254953121123,0.000333509272999999
0.255107521123,0.000362872399
0.255268801123,0.000399115524999999
0.255430081123,0.000435358650999999
0.255461441123,0.000341681776999999
0.255622721123,0.000377924902999999
0.255784001123,0.000414168029
0.255833686091,0.000338816122999999
0.255990458179,0.000370551336999999
0.256151738179,0.000406794462999999
0.256207583763,0.000337603172999999
0.256361983763,0.000366966298999999
0.256523263763,0.000403209425
0.256684543763,0.000439452550999999
0.256715903763,0.000345775676999999
0.256877183763,0.000382018802999999
0.257038463763,0.000418261928999999
0.257083108227,0.000337869518999999
0.257274852009,0.000404576426999999
0.257332377761,0.000337065304999999
0.257486777761,0.000366428430999999
0.25768698748,0.000441601275999999
0.25772522748,0.000354804401999999
0.257880209898,0.000384749945999999
0.257969258802,0.000348761975999999
0.258123717644,0.000378183943999999
0.258284997644,0.00041442707
0.258446277644,0.000450670195999999
0.258484517644,0.000363874589999999
0.258638917644,0.000393239278999999
0.258800197644,0.000429483967999999
0.258853082271,0.000357333283999999
0.259007482271,0.000386697972999999
0.259169712551,0.000423892941999999
0.259226917556,0.000356062635999999
0.259381317556,0.000385427324999999
0.259542597556,0.000421672013999999
0.259600602631,0.000354641777999999
0.259755002631,0.000384006466999999
0.259916282631,0.000420251155999999
0.259974367713,0.000353300926999999
0.260128767713,0.000382665615999999
0.260290047713,0.000418910304999999
0.260348132795,0.000351960075999999
0.260502532795,0.000381324764999999
0.260672892369,0.000426649027999999
0.260721856653,0.000350578000999999
0.260902868185,0.000406554221999999
0.260971114156,0.000349764881999999
0.261125514156,0.000379129570999999
0.261286794156,0.000415374259999999
0.261344798506,0.000348343298999999
0.261499198506,0.000377707987999999
0.261660478506,0.000413952676999999
0.261821758506,0.000450197365999999
0.261853118506,0.000356522054999999
0.262014398506,0.000392766743999999
0.262175678506,0.000429011432999999
0.262336958506,0.000465256121999999
0.262368318506,0.000371580810999999
0.262529598506,0.000407825499999999
0.262690878506,0.000444070188999999
0.262734241758,0.00036239813
0.262888641758,0.000391762819
0.263049921758,0.000428007508
0.263211201758,0.000464252196999999
0.263242561758,0.000370576885999999
0.263403841758,0.000406821575
0.263565121758,0.000443066264
0.263606324848,0.000359234042999999
0.263760724848,0.000388598731999999
0.263922004848,0.000424843420999999
0.26398016921,0.000357972471999999
0.26413456921,0.000387337160999999
0.26429584921,0.000423581849999999
0.26445712921,0.000459826538999999
0.26448848921,0.000366152790999999
0.26464976921,0.000402399042999999
0.26481104921,0.000438645294999999
0.264852172294,0.000354734630999999
0.265006572294,0.000384100883
0.265167852294,0.000420347134999999
0.265329132294,0.000456593387
0.265360492294,0.000362919639
0.265521772294,0.000399165890999999
0.265683052294,0.000435412143
0.265844332294,0.000471658394999999
0.265875692294,0.000377984646999999
0.266036972294,0.000414230899
0.266198252294,0.000450477150999999
0.266229612294,0.000356803402999999
0.266390892294,0.000393049655
0.266552172294,0.000429295906999999
0.266713452294,0.000465542159
0.266744812294,0.000371868411
0.266906092294,0.000408114662999999
0.267067372294,0.000444360915
0.267228652294,0.000480607166999999
0.267260012294,0.000386933418999999
0.267421292294,0.000423179671
0.267582572294,0.00045942436
0.267613932294,0.000365749048999999
0.267781287895,0.000408069338999999
0.26786121289,0.000362959022999999
0.26801561289,0.000392323711999999
0.268110418815,0.000362094325999999
0.268264818815,0.000391459014999999
0.268426098815,0.000427703703999999
0.268484182445,0.000360752023
0.268638582445,0.000390116712
0.268799862445,0.000426361401
0.268961142445,0.000462606089999999
0.268992502445,0.000368930778999999
0.269153782445,0.000405175467999999
0.269315062445,0.000441420157
0.269476342445,0.000477664846
0.269507702445,0.000383989534999999
0.269668982445,0.000420234223999999
0.269830262445,0.000456478912999999
0.269868502445,0.000369683601999999
0.270022902445,0.000399048290999999
0.270184182445,0.000435292979999999
0.270238986555,0.000365061778999999
0.270393386555,0.000394426467999999
0.270554666555,0.000430672719999999
0.270612670905,0.000363643321999999
0.270767070905,0.000393009573999999
0.270861878015,0.000362782936
0.271016278015,0.000392149187999999
0.271177558015,0.00042839544
0.271235642371,0.000361446047999999
0.27139327985,0.000394049778999999
0.27155455985,0.000430296031
0.27160936396,0.000360066392999999
0.27176376396,0.000389432645
0.27192504396,0.000425678896999999
0.271983208322,0.000358809510999999
0.272164453261,0.000415020702
0.272232378355,0.000357912047999999
0.272386778355,0.0003872783
0.272548058355,0.000423524551999999
0.272709338355,0.000459770804
0.272740698355,0.000366097056
0.272901978355,0.000402343307999999
0.273063258355,0.00043858956
0.273104621974,0.000354919430999999
0.273259021974,0.000384285682999999
0.273420301974,0.000420531934999999
0.273478307049,0.000353503261999999
0.273632707049,0.000382869513999999
0.273793987049,0.000419115765999999
0.273955267049,0.000455362017999999
0.273986627049,0.000361688269999999
0.27415869734,0.000408724812999999
0.27422590322,0.000350896944999999
0.274394174669,0.000394134645999999
0.274475141753,0.000350067981999999
0.274640320638,0.000390213118999999
0.274724407995,0.000349266728
0.274878807995,0.000378632979999999
0.275040087995,0.000414879231999999
0.275098173077,0.000347930565999999
0.275252573077,0.000377296817999999
0.275347381372,0.000347071364999999
0.275501781372,0.000376437617
0.275663061372,0.000412683868999999
0.275824341372,0.000448930121
0.275855701372,0.000355256373
0.276016981372,0.000391502624999999
0.276184520537,0.000434008041999999
0.276225083579,0.000349537335999999
0.276379483579,0.000378903588
0.276563836275,0.000438222535999999
0.276602076275,0.000351428787999999
0.276756476275,0.00038079504
0.276848083145,0.000347368161999999
0.277002483145,0.000376734413999999
0.277183901597,0.000433119118
0.277222141597,0.00034632537
0.277376541597,0.000375691621999999
0.277537821597,0.000411937873999999
0.277595665935,0.000344748463999999
0.277750065935,0.000374114716
0.277911345935,0.000410360967999999
0.278072625935,0.00044660722
0.278110865935,0.000359813472
0.278265265935,0.000389179723999999
0.278426545935,0.000425425976
0.278477909787,0.000351756079999999
0.278632309787,0.000381122331999999
0.278793589787,0.000417368583999999
0.278851674143,0.000350419192
0.279006074143,0.000379785443999999
0.279167354143,0.000416031696
0.279225357768,0.000349001572999999
0.279379757768,0.000378367824999999
0.279541037768,0.000414614077
0.279599121398,0.000347663958999999
0.279753521398,0.000377030211
0.279914801398,0.000413276462999999
0.280076081398,0.000449522715
0.280107441398,0.000355848967
0.280273736488,0.000397110308999999
0.280347981128,0.000346321200999999
0.280502381128,0.000375687453
0.280684174272,0.000432446848999999
0.280722414272,0.000345653100999999
0.280876814272,0.000375019352999999
0.281038094272,0.000411265604999999
0.281095617867,0.000343755451999999
0.281250017867,0.000373121704
0.281411297867,0.000409367955999999
0.281572577867,0.000445614207999999
0.281603937867,0.00035194046
0.281765217867,0.000388186711999999
0.281926497867,0.000424432963999999
0.281974900892,0.000347802240999999
0.282129300892,0.000377168492999999
0.282290580892,0.000413414744999999
0.282451860892,0.000449660996999999
0.282483220892,0.000355985685999999
0.282644500892,0.000392230374999999
0.282722826766,0.000345520937999999
0.282880504949,0.000378163809999999
0.282972031813,0.000344655362999999
0.283126431813,0.000374020051999999
0.283287711813,0.000410264740999999
0.283345716163,0.000343233779999999
0.283500116163,0.000372598468999999
0.283661396163,0.000408843158
0.283822676163,0.000445087847
0.283854036163,0.000351412535999999
0.284015316163,0.000387657224999999
0.284176596163,0.000423901913999999
0.284337876163,0.000460146603
0.284369236163,0.000366471291999999
0.284530516163,0.000402715980999999
0.284691796163,0.000438960669999999
0.284733959325,0.000356088520999999
0.284888359325,0.000385453209999999
0.285049639325,0.000421697898999999
0.285210919325,0.000457942587999999
0.285242279325,0.000364267277
0.285403559325,0.000400511965999999
0.285564839325,0.000436756654999999
0.285606122421,0.000353004439999999
0.285760522421,0.000382369128999999
0.285855249525,0.000352060921999999
0.286009649525,0.000381425610999999
0.286170929525,0.000417670299999999
0.286229093887,0.000350799350999999
0.286383493887,0.000380164039999999
0.286564409485,0.000436044327
0.286602732359,0.000349331889999999
0.286780132449,0.000401696668999999
0.286851977837,0.000348506746
0.287006377837,0.000377871434999999
0.287167657837,0.000414116124
0.287225742193,0.000347165168999999
0.287402740626,0.000399128290999999
0.287474906038,0.000346258391999999
0.287629306038,0.000375623080999999
0.287724113148,0.00034539488
0.287878513148,0.000374759569
0.287973240252,0.000344451361999999
0.288127640252,0.000373816051
0.288288920252,0.000410060739999999
0.288347084614,0.000343189791
0.288501484614,0.00037255448
0.288681098733,0.000427133287999999
0.288720781709,0.000341780952999999
0.28889024755,0.000386211482999999
0.288970013532,0.000340942153999999
0.289124413532,0.000370306842999999
0.289285693532,0.000406551531999999
0.289343697882,0.000339520570999999
0.289498097882,0.000368885259999999
0.289659377882,0.000405129948999999
0.289717462238,0.000338178993999999
0.289871862238,0.000367543682999999
0.289966589342,0.000337235476
0.290120989342,0.000366600165
0.290282269342,0.000402844854
0.290443549342,0.000439089542999999
0.290474909342,0.000345414231999999
0.290636189342,0.000381658921
0.290797469342,0.00041790361
0.290847153068,0.000342552024999999
0.291001553068,0.000371916713999999
0.291170994327,0.000416322661999999
0.291220838688,0.000341131712
0.291375238688,0.000370496401
0.291536518688,0.000406741089999999
0.291594683777,0.000339870867999999
0.291749083777,0.000369235556999999
0.291910363777,0.000405480245999999
0.292071643777,0.000441724934999999
0.292103003777,0.000348049624
0.292264283777,0.000384294312999999
0.292425563777,0.000420539001999999
0.292467807473,0.000337747386999999
0.292622207473,0.000367112075999999
0.292783487473,0.000403356764999999
0.292944767473,0.000439601453999999
0.292976127473,0.000345926142999999
0.293137407473,0.000382170831999999
0.293222534921,0.000342262968999999
0.293376934921,0.000371627657999999
0.293538214921,0.000407872347
0.29359638001,0.000341002125
0.29375078001,0.000370366814
0.293919281978,0.000413833471
0.293970246437,0.000339762618999999
0.294124646437,0.000369127307999999
0.294285926437,0.000405371996999999
0.294447206437,0.000441616686
0.294478566437,0.000347941374999999
0.294639846437,0.000384186063999999
0.294801126437,0.000420430752999999
0.294852330917,0.000346599921999999
0.295006730917,0.000375964610999999
0.295168010917,0.000412209299999999
0.295329290917,0.000448453988999999
0.295360650917,0.000354778677999999
0.295521930917,0.000391023366999999
0.295683210917,0.000427268055999999
0.295725294599,0.000344316426999999
0.295879694599,0.000373681116
0.296040974599,0.000409925804999999
0.296202254599,0.000446170493999999
0.296233614599,0.000352495183
0.296394894599,0.000388739872
0.296556174599,0.000424984560999999
0.296717454599,0.000461229249999999
0.296748814599,0.000367553938999999
0.296910094599,0.000403798628
0.297071374599,0.000440043317
0.297113058246,0.000356691653
0.297267458246,0.000386056342
0.297362266541,0.000355829325999999
0.297516666541,0.000385195577999999
0.297677946541,0.000421441829999999
0.297736031623,0.000354493163999999
0.297890431623,0.000383859415999999
0.298051711623,0.000420105667999999
0.298109796705,0.000353157001999999
0.298264196705,0.000382523254
0.298425476705,0.000418769505999999
0.298586756705,0.000455015758
0.298618116705,0.00036134201
0.298779396705,0.000397588261999999
0.298857483537,0.000350641345999999
0.299011883537,0.000380007598
0.299106691832,0.000349782144999999
0.299261091832,0.000379148396999999
0.299422371832,0.000415394648999999
0.299583651832,0.000451640900999999
0.299615011832,0.000357967152999999
0.29980376034,0.000421681912999999
0.299854244757,0.000347132581999999
0.300020727851,0.000388581928
0.300182007851,0.000424828179999999
0.300228091883,0.000345878463999999
0.300382491883,0.000375244716
0.300543771883,0.000411489405
0.300601856965,0.000344539175999999
0.300756256965,0.000373903864999999
0.300928298991,0.000420910579999999
0.300975663135,0.000343239412999999
0.301169602539,0.000412143505999999
0.301224887376,0.000342393031999999
0.301379287376,0.000371757720999999
0.301540567376,0.000408002409999999
0.301701847376,0.000444247098999999
0.301733207376,0.000350571787999999
0.301933102179,0.000425431279999999
0.301979906274,0.000347200063999999
0.302173363915,0.000415622393999999
0.302229128794,0.000346351962
0.302383676226,0.000375864082999999
0.302544956226,0.000412108771999999
0.302706236226,0.000448353460999999
0.302744476226,0.000361558149999999
0.302898876226,0.000390922838999999
0.303060156226,0.000427167527999999
0.303113128612,0.000355104602999999
0.303267528612,0.000384469291999999
0.303428808612,0.000420713980999999
0.303590088612,0.000456960233
0.303621448612,0.000363286485
0.303782728612,0.000399532736999999
0.303944008612,0.000435778989
0.303991612182,0.000358348810999999
0.304146012182,0.000387715062999999
0.304307292182,0.000423961314999999
0.304365296532,0.000356931917
0.304519696532,0.000386298168999999
0.304680976532,0.000422544421
0.304739060888,0.000355595028999999
0.304893460888,0.000384961280999999
0.305054740888,0.000421207532999999
0.305216020888,0.000457453784999999
0.305247380888,0.000363780036999999
0.305408660888,0.000400026288999999
0.305569940888,0.000436272540999999
0.305611944038,0.000353241942999999
0.305766344038,0.000382608194999999
0.305935548077,0.000426778485999999
0.305985711839,0.0003519085
0.30614738909,0.000388552003
0.30630866909,0.000424798254999999
0.306359633549,0.000350728965999999
0.30651937839,0.000385438495999999
0.30668065839,0.000421683184999999
0.306733383003,0.000349372486999999
0.306887783003,0.000378737175999999
0.306982591298,0.00034851016
0.307136991298,0.000377874849
0.307298271298,0.000414119537999999
0.30735635638,0.000347169308999999
0.30751075638,0.000376533997999999
0.30767203638,0.000412778687
0.307730121462,0.000345828457999999
0.307884521462,0.000375193146999999
0.308045801462,0.000411437835999999
0.308103806537,0.0003444076
0.308258206537,0.000373772289
0.308419486537,0.000410016978
0.308477651626,0.000343146756
0.308632051626,0.000372511445
0.308793331626,0.000408756133999999
0.308954611626,0.000445000822999999
0.308985971626,0.000351325512
0.309147251626,0.000387570201
0.309308531626,0.00042381489
0.309351895962,0.000342143914999999
0.309506295962,0.000371510167
0.309692865132,0.000433045588999999
0.309731105132,0.000346251841
0.309886657348,0.000376770308999999
0.309975066188,0.000340145400999999
0.310129604064,0.000369649528999999
0.310290884064,0.000405895780999999
0.310452164064,0.000442142032999999
0.310490404064,0.000355348284999999
0.310644804064,0.000384714536999999
0.310734413024,0.000349289748999999
0.310888813024,0.000378656000999999
0.311050093024,0.000414902252999999
0.311211373024,0.000451148504999999
0.311242733024,0.000357474756999999
0.311404013024,0.000393721008999999
0.311482340856,0.000347015092999999
0.311636740856,0.000376381344999999
0.311798020856,0.000412627596999999
0.311959300856,0.000448873848999999
0.311990660856,0.000355200100999999
0.312151940856,0.000391446352999999
0.312313220856,0.000427692604999999
0.312359544909,0.00034898291
0.312513944909,0.000378349161999999
0.312675224909,0.000414595413999999
0.312836504909,0.000450841665999999
0.312867864909,0.000357167917999999
0.313029144909,0.000393414169999999
0.313191639817,0.000430875329999999
0.313232043352,0.000346245116999999
0.313386443352,0.000375611369
0.313547723352,0.000411857620999999
0.313605888441,0.000344988962
0.313760288441,0.000374355213999999
0.313921568441,0.000410601466
0.314082848441,0.000446847717999999
0.314114208441,0.000353173969999999
0.314275488441,0.000389420222
0.314436768441,0.000425666473999999
0.314482532445,0.00034639673
0.314636932445,0.000375762981999999
0.314798212445,0.000412009234
0.314959492445,0.000448255485999999
0.314990852445,0.000354581737999999
0.315152132445,0.00039082799
0.315313412445,0.000427074241999999
0.315474692445,0.000463320494
0.315506052445,0.000369645182999999
0.315667332445,0.000405889871999999
0.315828612445,0.000442134560999999
0.315870136078,0.000358622883
0.316032635467,0.000396086960999999
0.316193915467,0.000432331649999999
0.316243919842,0.000357300713999999
0.316398319842,0.000386665402999999
0.316559599842,0.000422910091999999
0.316617764931,0.000356039869999999
0.316772164931,0.000385404558999999
0.316933444931,0.000421649247999999
0.316991530013,0.000354699019
0.317145930013,0.000384063708
0.317324496974,0.000437595358
0.317365300544,0.000353363617
0.317560261725,0.000423289486999999
0.317614506471,0.000352498921999999
0.31779317799,0.000406135129999999
0.317863744164,0.000351665992999999
0.318018144164,0.000381030681999999
0.318112952459,0.000350803665999999
0.318267352459,0.000380168354999999
0.318362320768,0.000350101353
0.318516720768,0.000379466042
0.318678000768,0.000415710731
0.31873608585,0.000348760501999999
0.31889048585,0.000378125190999999
0.318985294145,0.000347898174999999
0.319139694145,0.000377262863999999
0.319234582447,0.000347115854999999
0.319388982447,0.000376480543999999
0.31956203902,0.000424501806
0.319608283066,0.000345710540999999
0.319762683066,0.000375075229999999
0.319923963066,0.000411319918999999
0.319982128155,0.000344449696999999
0.320136528155,0.000373814385999999
0.320297808155,0.000410059074999999
0.320459088155,0.000446303763999999
0.320490448155,0.000352628452999999
0.320651728155,0.000388873141999999
0.320813008155,0.000425117830999999
0.320859172194,0.000346246558999999
0.321013572194,0.000375611247999999
0.321174852194,0.000411855936999999
0.321232937276,0.000344905707999999
0.321387337276,0.000374270396999999
0.321548617276,0.000410515085999999
0.321606622351,0.000343484849999999
0.321761022351,0.000372849538999999
0.321922302351,0.000409094227999999
0.32198046744,0.000342224005999999
0.32213486744,0.000371588694999999
0.32229614744,0.000407833384
0.322354152515,0.000340803147999999
0.322508552515,0.000370167836999999
0.322680731966,0.000417311976999999
0.322727936096,0.000339480795999999
0.322901215557,0.000387724946
0.32306527943,0.000426753508
0.32310351943,0.000339958196999999
0.32325791943,0.000369322885999999
0.32341919943,0.000405567574999999
0.323475604365,0.000336937199
0.323630004365,0.000366301888
0.323791284365,0.000402546577
0.32384928944,0.000335516340999999
0.32400368944,0.000364881029999999
0.32416496944,0.000401125718999999
0.324223133802,0.000334254769999999
0.324377533802,0.000363619458999999
0.324472368754,0.000333419099999999
0.324626768754,0.000362783788999999
0.324788048754,0.000399028477999999
0.324949328754,0.000435273167
0.324980688754,0.000341597855999999
0.325141968754,0.000377842544999999
0.325303248754,0.000414087233999999
0.325353252504,0.000339055673
0.325507652504,0.000368420362
0.325668932504,0.000404665050999999
0.32572701686,0.000337714095999999
0.32588141686,0.000367078784999999
0.32604269686,0.000403323473999999
0.326100781216,0.000336372519
0.326257719254,0.000368275245999999
0.326349886166,0.000335406846999999
0.326507700983,0.000368186352999999
0.326668980983,0.000404431041999999
0.326723705087,0.000334119834999999
0.326878105087,0.000363484523999999
0.327039385087,0.000399729212999999
0.327200665087,0.000435973901999999
0.327232025087,0.000342298591
0.327393305087,0.000378543279999999
0.327554585087,0.000414789531999999
0.327597308825,0.000332479521999999
0.327763118336,0.000373255285
0.327938671126,0.000423774327
0.327976911126,0.000336980578999999
0.328131311126,0.000366346830999999
0.328292591126,0.000402593083
0.32834555576,0.000330523969
0.328500103822,0.000360038282999999
0.328661383822,0.000396284534999999
0.32871930889,0.000329175854999999
0.328874015814,0.000358849030999999
0.329036495492,0.000396294961
0.329093140448,0.000327906168999999
0.329279672861,0.000389404834
0.329342318342,0.000327016566999999
0.329497424149,0.000357088625999999
0.329658704149,0.000393334877999999
0.329716229182,0.000325826162999999
0.329889530595,0.000374093827999999
0.330050810595,0.000410340079999999
0.330090022047,0.000324517783999999
0.330245285084,0.000354747073
0.330444513046,0.000428941287
0.330482753046,0.000342147539
0.330637153046,0.000371513790999999
0.330798433046,0.000407760043
0.330851317673,0.000335610921999999
0.331006025731,0.000365285231999999
0.331167305731,0.000401531484
0.331328585731,0.000437777735999999
0.331366825731,0.000350983987999999
0.331521225731,0.00038035024
0.331682505731,0.000416596491999999
0.331735390358,0.000344447370999999
0.331889790358,0.000373813622999999
0.332051070358,0.000410059875
0.332212350358,0.000446306126999999
0.332243710358,0.000352632378999999
0.332404990358,0.000388878631
0.332566270358,0.000425124882999999
0.332727550358,0.000461371134999999
0.332758910358,0.000367697387
0.332920190358,0.000403943638999999
0.332998677225,0.000357396757999999
0.333153077225,0.000386763009999999
0.333314357225,0.000423009261999999
0.333475637225,0.000459255513999999
0.333506997225,0.000365583328999999
0.333668277225,0.000401831143999999
0.333746203069,0.000354724802999999
0.333900603069,0.000384092617999999
0.333995410179,0.000353867543
0.334149810179,0.000383235357999999
0.334311090179,0.000419483172999999
0.334369174535,0.000352535343999999
0.334523574535,0.000381903158999999
0.334618381645,0.000351678084
0.334772781645,0.000381045898999999
0.33495139603,0.000434628098999999
0.334992119084,0.000350318967999999
0.335170017658,0.000403185357
0.335241303004,0.000349438517999999
0.335395703004,0.000378806332999999
0.335556983004,0.000415054147999999
0.33561506736,0.000348106318999999
0.33576946736,0.000377474133999999
0.33593074736,0.000413721948999999
0.33609202736,0.000449969764
0.33612338736,0.000356297578999999
0.33628466736,0.000392545393999999
0.33644594736,0.000428793208999999
0.33649155021,0.000349363873999999
0.33664595021,0.000378731688999999
0.33680723021,0.000414979503999999
0.33696851021,0.000451227318999999
0.33699987021,0.000357555133999999
0.33716115021,0.000393802948999999
0.33732243021,0.000430050763999999
0.33748371021,0.000466298578999999
0.33751507021,0.000372626393999999
0.33767635021,0.000408874208999999
0.33783763021,0.000445122023999999
0.337879312815,0.000361772443999999
0.338033712815,0.000391140258999999
0.338204206401,0.000436601659999999
0.338253089456,0.000360452529999999
0.338407489456,0.000389820344999999
0.338569559552,0.000426858255999999
0.338626843132,0.000359109650999999
0.338817980859,0.000425215192999999
0.338876064489,0.000358266637999999
0.33905873003,0.000415899993999999
0.33912529948,0.000357437258999999
0.33927969948,0.000386805073999999
0.33944097948,0.000423052888999999
0.339499062384,0.000356103607999999
0.339653462384,0.000385471423
0.339748267124,0.000355243977999999
0.339902667124,0.000384611792999999
0.340063947124,0.000420859607999999
0.340122190036,0.000354070335
0.340276590036,0.000383438149999999
0.340437870036,0.000419685964999999
0.340599150036,0.000455933779999999
0.340630510036,0.000362261595
0.340791790036,0.00039850941
0.340869713932,0.000351401120999999
0.341024113932,0.000380768936
0.341185393932,0.000417016751
0.341346673932,0.000453264566
0.341378033932,0.000359592380999999
0.341539313932,0.000395840195999999
0.341623798156,0.000355292234999999
0.341778198156,0.00038466005
0.341939478156,0.000420907864999999
0.341997641064,0.000354038588
0.342152041064,0.000383406402999999
0.342246764616,0.000353097769999999
0.342401164616,0.000382465584999999
0.342562444616,0.000418711837
0.342723724616,0.000454958088999999
0.342755084616,0.000361284340999999
0.342916364616,0.000397530593
0.343077644616,0.000433776844999999
0.343119726194,0.000350824674999999
0.343274126194,0.000380190926999999
0.343435406194,0.000416437179
0.343493488372,0.000349485609
0.343647888372,0.000378851860999999
0.343742691927,0.000348621667999999
0.343897091927,0.000377987919999999
0.344058371927,0.000414234171999999
0.344219651927,0.000450480423999999
0.344251011927,0.000356806675999999
0.344412291927,0.000393052927999999
0.344573571927,0.000429299179999999
0.344734851927,0.000465545431999999
0.344766211927,0.000371871683999999
0.344928477392,0.000409103400999999
0.345009520431,0.000365112691999999
0.345163920431,0.000394478943999999
0.345258805175,0.000364329939999999
0.345413205175,0.000393696192
0.345574485175,0.000429944007
0.345632568079,0.000362994725999999
0.345786968079,0.000392362540999999
0.345881852823,0.000362215099999999
0.346036252823,0.000391582914999999
0.34620273196,0.000433029866999999
0.346255614604,0.000360880325999999
0.346430649554,0.000410883090999999
0.346504813262,0.000360014614
0.346659213262,0.000389382428999999
0.346754018002,0.000359154983999999
0.346908418002,0.000388522798999999
0.347069698002,0.000424770613999999
0.347230978002,0.000461018429
0.347262338002,0.000367346243999999
0.347423618002,0.000403594058999999
0.347584898002,0.000439841873999999
0.34762626007,0.000356171756999999
0.34778066007,0.000385539571999999
0.34794194007,0.000421787386999999
0.348000022974,0.000354838106
0.348154422974,0.000384205920999999
0.348315702974,0.000420453735999999
0.348373785878,0.000353504454999999
0.348528185878,0.000382873832999999
0.348689465878,0.000419123211
0.348850745878,0.000455372588999999
0.348882105878,0.000361701967
0.349043385878,0.000397951344999999
0.349121389778,0.000350924622999999
0.349275789778,0.000380294000999999
0.349437069778,0.000416543379
0.349598349778,0.000452792756999999
0.349629709778,0.000359122135
0.349790989778,0.000395371512999999
0.34986883367,0.000348184782999999
0.350024527212,0.000378847702999999
0.350118051888,0.000347341756999999
0.350272451888,0.000376711134999999
0.350433731888,0.000412960512999999
0.350595011888,0.000449209891
0.350626371888,0.000355539268999999
0.350787651888,0.000391788646999999
0.350948931888,0.000428038024999999
0.351110211888,0.000464287402999999
0.351141571888,0.000370616780999999
0.351302851888,0.000406866158999999
0.351464131888,0.000443115537
0.351502371888,0.000356324915
0.351656771888,0.000385694292999999
0.351818051888,0.000421943670999999
0.351874775433,0.000353636593999999
0.352029175433,0.000383005971999999
0.352190455433,0.00041925535
0.352248619068,0.000352388362999999
0.352403019068,0.000381757741
0.352564299068,0.000418007118999999
0.352725579068,0.000454256496999999
0.352756939068,0.000360585874999999
0.352918219068,0.000396835252999999
0.353000304198,0.000353889761
0.353154704198,0.000383259138999999
0.353315984198,0.000419508516999999
0.353477264198,0.000455757894999999
0.353508624198,0.000362087272999999
0.353676606489,0.000405038941999999
0.353748370974,0.000351772805
0.353902770974,0.000381142182999999
0.354068921277,0.000422261863999999
0.354122043933,0.000350353897999999
0.354276443933,0.000379723275999999
0.354437723933,0.000415972654
0.354495806837,0.000349023372999999
0.354650206837,0.000378391187999999
0.354811486837,0.000414639002999999
0.354869729749,0.00034784973
0.355024129749,0.000377217544999999
0.355185409749,0.000413465359999999
0.355243412649,0.000346436075
0.355397812649,0.000375803889999999
0.355559092649,0.000412051704999999
0.355617175553,0.000345102423999999
0.355771575553,0.000374470238999999
0.355932855553,0.000410718054
0.356094135553,0.000446965869
0.356125495553,0.000353293683999999
0.356286775553,0.000389541498999999
0.356448055553,0.000425789313999999
0.356609335553,0.000462037129
0.356640695553,0.000368364943999999
0.356801975553,0.000404612758999999
0.356963255553,0.000440860573999999
0.357005817681,0.000358390516999999
0.357160217681,0.000387758331999999
0.357321497681,0.000424006146999999
0.357482777681,0.000460253961999999
0.357514137681,0.000366580213999999
0.357675417681,0.000402826465999999
0.357836697681,0.000439072717999999
0.357997977681,0.000475318969999999
0.358029337681,0.000381645221999999
0.358190617681,0.000417891473999999
0.358351897681,0.000454137725999999
0.358390139593,0.000367345889999999
0.358544539593,0.000396712141999999
0.358639344333,0.000366483133999999
0.358793744333,0.000395849385999999
0.358955024333,0.000432095638
0.359116304333,0.000468341889999999
0.359147664333,0.000374668141999999
0.359308944333,0.000410914394
0.359470224333,0.000447160645999999
0.359511506397,0.000363408962
0.359665906397,0.000392775213999999
0.359827186397,0.000429021466
0.359988466397,0.000465267717999999
0.360019826397,0.000371593969999999
0.360181106397,0.000407840222
0.360342386397,0.000444086473999999
0.360503666397,0.000480332726
0.360535026397,0.000386657414999999
0.360696306397,0.000422902103999999
0.360857586397,0.000459146792999999
0.360895826397,0.000372351481999999
0.361050226397,0.000401716170999999
0.361214366059,0.000440820521999999
0.361265489254,0.000366908405999999
0.361419889254,0.000396273094999999
0.361581169254,0.000432517784
0.361639332889,0.000365646107999999
0.361793732889,0.000395010796999999
0.361955012889,0.000431255485999999
0.362013016514,0.000364223799999999
0.362167416514,0.000393588488999999
0.362328696514,0.000429833177999999
0.362386860149,0.000362961502
0.362541260149,0.000392326191
0.362702540149,0.000428570879999999
0.362863820149,0.000464815568999999
0.362895180149,0.000371140257999999
0.363056460149,0.000407384947
0.363134386603,0.000360276089999999
0.363288786603,0.000389640778999999
0.363450066603,0.000425885467999999
0.363508070228,0.000358855344999999
0.363662470228,0.000388221597
0.363757276153,0.000357993773999999
0.363911676153,0.000387360026
0.364072956153,0.000423606277999999
0.364234236153,0.00045985253
0.364265596153,0.000366178782
0.364427942816,0.000403491696999999
0.364504907626,0.000355422758999999
0.364659307626,0.000384789010999999
0.364754113551,0.000354561187999999
0.364908513551,0.000383927439999999
0.365069793551,0.000420173691999999
0.365127877181,0.000353223573999999
0.365282277181,0.000382589825999999
0.365377083106,0.000352362002999999
0.365531483106,0.000381728254999999
0.365692763106,0.000417974506999999
0.365750846736,0.000351024388999999
0.365905246736,0.000380390641
0.366066526736,0.000416636892999999
0.366124661128,0.000349737536999999
0.366279061128,0.000379103788999999
0.366373947058,0.000348955970999999
0.366528347058,0.000378323785999999
0.366700169538,0.000425114080999999
0.366747772513,0.000347684871
0.366943334526,0.000418214699
0.366996857871,0.000346705858999999
0.367151257871,0.000376073674
0.367324215774,0.000423999391999999
0.367370618674,0.000345370107
0.36756367165,0.000413390898
0.36761983516,0.000344522222999999
0.36777423516,0.000373890037999999
0.36793551516,0.000410137852999999
0.367993678795,0.000343269302999999
0.368148078795,0.000372637117999999
0.368314840508,0.000414366646
0.368367403793,0.000341897746
0.368521803793,0.000371265560999999
0.368688157841,0.000412587423999999
0.368741201156,0.000340598553999999
0.368895601156,0.000369966368999999
0.368990407081,0.000339740108999999
0.369144807081,0.000369107924
0.369334474813,0.000433743470999999
0.369372714813,0.000346951286
0.369561297954,0.000410500678999999
0.369616662106,0.000340831082999999
0.36977121032,0.000370345548999999
0.369946279527,0.000420381008
0.369990522845,0.000339590577999999
0.3701452334,0.000369267384999999
0.3703065134,0.000405513636999999
0.370364277732,0.000338244221
0.370519145392,0.000368078132999999
0.370680425392,0.000404324384999999
0.370841705392,0.000440570636999999
0.370879945392,0.000353776889
0.371034345392,0.000383143140999999
0.371195625392,0.000419389392999999
0.371356905392,0.000455635644999999
0.371395145392,0.000368841896999999
0.371549545392,0.000398208148999999
0.371710825392,0.000434454400999999
0.371763789364,0.000362384624999999
0.371918189364,0.000391750876999999
0.372079469364,0.000427997128999999
0.372240749364,0.000464243380999999
0.372272109364,0.000370569632999999
0.372433389364,0.000406815884999999
0.372594669364,0.000443062136999999
0.372635952976,0.000359312000999999
0.372790352976,0.000388678253
0.372951632976,0.000424924504999999
0.373112912976,0.000461170757
0.373144272976,0.000367497009
0.373305552976,0.000403743260999999
0.373466832976,0.000439989513
0.373628112976,0.000476235764999999
0.373659472976,0.000382562016999999
0.373820752976,0.000418808269
0.373982032976,0.000455054520999999
0.374020272976,0.000368260772999999
0.374174672976,0.000397627025
0.374335952976,0.000433873276999999
0.374497232976,0.000470119529
0.374528592976,0.000376445781
0.374689872976,0.000412692032999999
0.374851152976,0.000448938285
0.374889392976,0.000362144536999999
0.375043792976,0.000391510788999999
0.375205072976,0.000427757041
0.37526283803,0.000360488346999999
0.37541723803,0.000389854599
0.37557851803,0.000426100850999999
0.37573979803,0.000462347103
0.37577115803,0.000368673355
0.37593243803,0.000404919606999999
0.37609371803,0.000441165859
0.376135081649,0.00035749573
0.376289481649,0.000386861981999999
0.376384289944,0.000356636528999999
0.376538689944,0.000386002781
0.376699969944,0.000422249032999999
0.376861249944,0.000458495285
0.376892609944,0.000364821537
0.377053889944,0.000401067788999999
0.377215169944,0.000437314041
0.377256453556,0.000353563904999999
0.377423185273,0.000395261874
0.377584465273,0.000431508125999999
0.377630389291,0.000352398396
0.377786624448,0.000383599805
0.377879512575,0.000351454183999999
0.378033912575,0.000380820436
0.378195192575,0.000417066687999999
0.378253277657,0.000350118021999999
0.378407677657,0.000379484274
0.378568957657,0.000415732089
0.378627042739,0.000348784985999999
0.378781442739,0.000378152800999999
0.378942722739,0.000414400616
0.379104002739,0.000450648431
0.379135362739,0.000356976245999999
0.379296642739,0.000393224060999999
0.379457922739,0.000429471875999999
0.379619202739,0.000465719691
0.379650562739,0.000372047505999999
0.379811842739,0.000408295320999999
0.379973122739,0.000444543135999999
0.380013686288,0.0003600745
0.380168086288,0.000389442314999999
0.380262894583,0.000359218424999999
0.380417294583,0.00038858624
0.380578574583,0.000424834055
0.380739854583,0.00046108187
0.380771214583,0.000367409684999999
0.380932494583,0.000403657499999999
0.381093774583,0.000439905315
0.381255054583,0.00047615313
0.381286414583,0.000382480944999999
0.381447694583,0.000418728759999999
0.381608974583,0.000454976574999999
0.381647214583,0.000368184389999999
0.381801614583,0.000397552204999999
0.381962894583,0.000433800019999999
0.382124174583,0.000470047834999999
0.382155534583,0.000376375649999999
0.382316814583,0.000412623464999999
0.382478094583,0.000448871279999999
0.382516334583,0.000362079095
0.382670734583,0.000391446909999999
0.382832014583,0.000427694724999999
0.382993294583,0.000463942539999999
0.383024654583,0.000370270355
0.383185934583,0.000406518169999999
0.383347214583,0.000442765984999999
0.383387457601,0.000357976817999999
0.383541857601,0.000387344632999999
0.383703137601,0.000423592447999999
0.383864417601,0.000459840263
0.383895777601,0.000366168077999999
0.384057057601,0.000402415892999999
0.384218337601,0.000438663707999999
0.384379617601,0.000474911522999999
0.384410977601,0.000381239337999999
0.384572257601,0.00041748559
0.384733537601,0.000453731841999999
0.384771777601,0.000366938093999999
0.384926177601,0.000396304346
0.385087457601,0.000432550597999999
0.385139301489,0.000359360737999999
0.385293701489,0.000388726989999999
0.385454981489,0.000424973241999999
0.385513065845,0.000358023849999999
0.385667465845,0.000387390101999999
0.385828745845,0.000423636354
0.385990025845,0.000459882605999999
0.386021385845,0.000366208857999999
0.386182665845,0.00040245511
0.386343945845,0.000438701361999999
0.386385308947,0.000355030715999999
0.386565247492,0.000409935512999999
0.386634532688,0.000354186960999999
0.386788932688,0.000383553212999999
0.386883659792,0.000353246568999999
0.387038059792,0.000382612820999999
0.387199339792,0.000418859072999999
0.387257424148,0.000351909680999999
0.387427471396,0.000396923181
0.38750659733,0.000351015366999999
0.38766099733,0.000380381618999999
0.38775580444,0.000350154980999999
0.38791020444,0.000379521233
0.38807148444,0.000415767484999999
0.38812948879,0.000348738086999999
0.38828388879,0.000378104338999999
0.388449630463,0.000418812263999999
0.388503314489,0.000347462541999999
0.388679754404,0.000398868709
0.388752399852,0.000346480409
0.388914655321,0.00038370213
0.389001621843,0.000345634904
0.389156021843,0.000375001155999999
0.389250828953,0.000344774517999999
0.389405228953,0.000374140769999999
0.389569812985,0.000413691053999999
0.389624617095,0.000343461415999999
0.389803448894,0.000397259466999999
0.389964728894,0.000433505718999999
0.390002968894,0.000346711971
0.390173497847,0.000392207175999999
0.390334777847,0.000428453427999999
0.390373017847,0.00034165968
0.390534108527,0.000377716611999999
0.390621555085,0.000340129421999999
0.390775955085,0.000369495673999999
0.390953146969,0.000421653809999999
0.390995310131,0.000338783224
0.391149710131,0.000368149475999999
0.391342082693,0.000435488289999999
0.391380322693,0.000348694541999999
0.391541054456,0.000384392556999999
0.391702334456,0.000420638808999999
0.391748897948,0.000342168552999999
0.391903792309,0.000372029165999999
0.391998028508,0.000341231616999999
0.392152821662,0.000370991023
0.392247217828,0.000340353441
0.392402090988,0.000370192852999999
0.392563370988,0.000406439104999999
0.39262113532,0.000339169689
0.392794015159,0.00038701578
0.392870340883,0.000338307755999999
0.393025446492,0.000368379616999999
0.393119460418,0.000337359794999999
0.393274715818,0.000367581447
0.393368710752,0.000336542632999999
0.393524063948,0.000366862080999999
0.393685343948,0.000403108332999999
0.393846623948,0.000439354584999999
0.393884863948,0.000352560836999999
0.394039263948,0.000381927088999999
0.394200543948,0.000418173340999999
0.39425350792,0.000346103564999999
0.39440790792,0.000375469817
0.39456918792,0.000411716068999999
0.39473046792,0.000447962321
0.39476182792,0.000354288573
0.39492310792,0.000390534824999999
0.39508438792,0.000426781077
0.39512879125,0.000346150659
0.39528319125,0.000375516910999999
0.39544447125,0.000411763162999999
0.39560575125,0.000448009414999999
0.39563711125,0.000354335666999999
0.39579839125,0.000390581918999999
0.395965225987,0.000432382907999999
0.396007149131,0.000349272303999999
0.396205366824,0.000422456248999999
0.396256410652,0.000348466328999999
0.396410810652,0.000377832580999999
0.396593539322,0.000435529065999999
0.396631779322,0.000348736880999999
0.396786179322,0.000378104696
0.396955427172,0.000422320360999999
0.397003990814,0.000345851817999999
0.39718650822,0.000403337038999999
0.397253153218,0.000344949851999999
0.397412704017,0.000379468465999999
0.397573984017,0.000415716280999999
0.397626947989,0.000343648067999999
0.397781347989,0.000373015882999999
0.397942627989,0.000409263698
0.398103907989,0.000445511513
0.398135267989,0.000351839327999999
0.398296547989,0.000388087142999999
0.398457827989,0.000424334957999999
0.398507831739,0.000349306522999999
0.398662231739,0.000378674338
0.398836802036,0.00042821245
0.39888152539,0.000347903619
0.39903592539,0.000377271433999999
0.39919720539,0.000413519248999999
0.399255370479,0.000346652152999999
0.399430973053,0.000397222541999999
0.399592253053,0.000433470357
0.399630493053,0.000346678171999999
0.399784893053,0.000376045986999999
0.399946173053,0.000412293801999999
0.400003138037,0.000344226600999999
0.400157538037,0.000373594415999999
0.400318818037,0.000409842230999999
0.400480098037,0.000446090045999999
0.400511458037,0.000352417860999999
0.400672738037,0.000388665675999999
0.400834018037,0.000424913490999999
0.400883142335,0.000349005603999999
0.401037542335,0.000378373418999999
0.401198822335,0.000414621233999999
0.401360102335,0.000450869048999999
0.401391462335,0.000357196863999999
0.401552742335,0.000393444678999999
0.401714022335,0.000429692493999999
0.401755946003,0.000346583977
0.401910346003,0.000375951791999999
0.402071626003,0.000412199606999999
0.40212969002,0.000345231438999999
0.40228409002,0.000374599253999999
0.40244537002,0.000410847068999999
0.40260665002,0.000447093320999999
0.40263801002,0.000353419572999999
0.40279929002,0.000389665824999999
0.402964719961,0.000430062017999999
0.403002959961,0.000343268269999999
0.403206227052,0.000421501612999999
0.403251831042,0.000342071854999999
0.403427199251,0.000392406316
0.403500965705,0.000341139021999999
0.403656442451,0.000371582019999999
0.403750210655,0.000340316475999999
0.403904610655,0.000369682727999999
0.403999338943,0.000339377267999999
0.404153738943,0.00036874352
0.404315018943,0.000404989771999999
0.404373104025,0.000338041105999999
0.404527504025,0.000367407358
0.404699553505,0.000414423089999999
0.404746837642,0.000336673478999999
0.404901237642,0.000366039730999999
0.405062517642,0.000402285982999999
0.405223797642,0.000438532234999999
0.405255157642,0.000344858486999999
0.405416437642,0.000381104738999999
0.405577717642,0.000417352554
0.405626921332,0.000341524058999999
0.405781321332,0.000370891874
0.405942601332,0.000407139689
0.406103881332,0.000443387503999999
0.406135241332,0.000349715318999999
0.406296521332,0.000385963134
0.406457801332,0.000422210949
0.406505564914,0.000344942346
0.406659964914,0.000374310160999999
0.406841866517,0.000431179578999999
0.406880106517,0.000344387393999999
0.407056220905,0.000395469596999999
0.407128546329,0.000342762835999999
0.407287521551,0.000376705872999999
0.40744968719,0.000413839326999999
0.407502331138,0.000341451089999999
0.407656731138,0.000370818904999999
0.407818011138,0.000407066719999999
0.407876015488,0.000340038885
0.408030415488,0.000369406699999999
0.408191695488,0.000405654514999999
0.408352975488,0.000441902329999999
0.408384335488,0.000348230145
0.408545615488,0.000384477959999999
0.408706895488,0.000420725774999999
0.408756019172,0.000344817273999999
0.408910419172,0.000374185088999999
0.409005146276,0.000343880007999999
0.409159546276,0.000373247823
0.409348105958,0.000436775319999999
0.409386345958,0.000349983135
0.409540745958,0.000379350949999999
0.409703338324,0.000416911130999999
0.409754862188,0.000343402809999999
0.40994451862,0.000408027056999999
0.41010579862,0.000444274872
0.41014403862,0.000357482686999999
0.41029843862,0.000386850501999999
0.41045971862,0.000423098316999999
0.410512602586,0.000350950097999999
0.410667153316,0.000380468642999999
0.410761790672,0.000350073814
0.41091650382,0.000379754776999999
0.41107778382,0.000416002591999999
0.41123906382,0.000452250406999999
0.41127730382,0.000365458222
0.41143170382,0.000394826036999999
0.41159298382,0.000431073851999999
0.411645867786,0.000358925632999999
0.411800267786,0.000388293448
0.411961547786,0.000424541262999999
0.412019632142,0.000357593434
0.412174032142,0.000386961248999999
0.412335312142,0.000423209063999999
0.412393476504,0.000356341240999999
0.412547876504,0.000385709056
0.412710858094,0.000423658460999999
0.412767182318,0.000354950499999999
0.412921582318,0.000384318314999999
0.413082862318,0.000420566129999999
0.413244142318,0.000456813944999999
0.413275502318,0.000363141759999999
0.41347145455,0.000434061806999999
0.41351585788,0.000353432951999999
0.41367025788,0.000382800766999999
0.41376506499,0.000352575691999999
0.41391946499,0.000381943506999999
0.41408074499,0.000418191321999999
0.414138908625,0.000351322771999999
0.414293308625,0.000380690586999999
0.414454588625,0.000416938401999999
0.414615868625,0.000453187779999999
0.414647228625,0.000359517157999999
0.414808508625,0.000395766536
0.414969788625,0.000432015913999999
0.41501547148,0.000352668146999999
0.41516987148,0.000382037524999999
0.41533115148,0.000418286902999999
0.415389315115,0.000351419915999999
0.415543715115,0.000380789293999999
0.415704995115,0.000417038672
0.415763078745,0.000350091679999999
0.415917478745,0.000379461057999999
0.416012204665,0.000349156355999999
0.416166604665,0.000378525733999999
0.416327884665,0.000414775112
0.416489164665,0.000451024489999999
0.416520524665,0.000357353867999999
0.416681804665,0.000393603245999999
0.416843084665,0.000429852623999999
0.416885327305,0.000347064641999999
0.417039727305,0.000376434019999999
0.417201007305,0.000412683397999999
0.417259091661,0.000345737131999999
0.417413491661,0.000375106509999999
0.417584613012,0.000421197239
0.417632776624,0.000344330228999999
0.417787176624,0.000373699606999999
0.417881983734,0.000343476094999999
0.418036383734,0.000372845472999999
0.418215293107,0.000426724223999999
0.418255776143,0.000342176637999999
0.418442905605,0.000404275477999999
0.418504990261,0.000341329511999999
0.418659390261,0.000370698889999999
0.418754197371,0.000340475377999999
0.418908597371,0.000369844755999999
0.419003564493,0.000339781255999999
0.419157964493,0.000369150634
0.419319244493,0.000405400011999999
0.419377328849,0.000338453746
0.419531728849,0.000367823124
0.419693008849,0.000404072501999999
0.419751173211,0.000337206241999999
0.419905573211,0.000366575619999999
0.420066853211,0.000402824998
0.420124998713,0.000335939878
0.420289938672,0.000375849214999999
0.420451218672,0.000412098592999999
0.42049874283,0.000334590565999999
0.42065314283,0.000363958380999999
0.42081442283,0.000400206195999999
0.42097570283,0.000436454010999999
0.42100706283,0.000342781825999999
0.42116834283,0.000379029640999999
0.421251230082,0.000336884707999999
0.421405630082,0.000366252522999999
0.421569320872,0.000404911128
0.421625085751,0.000335643822
0.421779485751,0.000365011636999999
0.421954771334,0.000415265035
0.421999015205,0.000334476720999999
0.422153415205,0.000363844536
0.422314695205,0.000400092351
0.422372780287,0.000333145247999999
0.422527180287,0.000362513062999999
0.422688460287,0.000398760878
0.422746545369,0.000331813774999999
0.422900945369,0.000361181589999999
0.423062225369,0.000397429404999999
0.423120370425,0.000330542275999999
0.423274770425,0.000359910090999999
0.423436050425,0.000396157906
0.423597330425,0.000432407283999999
0.423628690425,0.000338736661999999
0.423789970425,0.000374986039999999
0.423951250425,0.000411235417999999
0.424002294253,0.000337248623999999
0.424188871137,0.000398794885999999
0.424251515835,0.000336408962
0.424405915835,0.000365778339999999
0.424600429705,0.000435261587999999
0.424638669705,0.000348470965999999
0.424793069705,0.000377840343999999
0.424954349705,0.000414089722
0.425007313677,0.000342023071999999
0.425161785064,0.000371463836999999
0.425323065064,0.000407713214999999
0.425484345064,0.000443962593
0.425522585064,0.000357171971
0.425676985064,0.000386541349
0.425838265064,0.000422790726999999
0.425891229036,0.000350724076999999
0.426045629036,0.000380093454999999
0.426206909036,0.000416342833
0.426368189036,0.000452592210999999
0.426399549036,0.000358921588999999
0.426560829036,0.000395169404
0.426722109036,0.000431417219
0.426763712156,0.000347988153999999
0.426918112156,0.000377355968999999
0.42701283926,0.000347050887999999
0.42716723926,0.000376418703
0.42732851926,0.000412666517999999
0.42748979926,0.000448914332999999
0.42752115926,0.000355242147999999
0.42768243926,0.000391489963
0.42784371926,0.000427737778
0.42800499926,0.000463985592999999
0.42803635926,0.000370313407999999
0.42819763926,0.000406561222999999
0.42835891926,0.000442809038
0.428401002416,0.000359860009
0.428555402416,0.000389227823999999
0.428716682416,0.000425475638999999
0.428877962416,0.000461723453999999
0.428909322416,0.000368051268999999
0.429070602416,0.000404299083999999
0.429231882416,0.000440546898999999
0.429273166028,0.000356798325999999
0.429433761006,0.000392361118999999
0.429522328755,0.000355896682999999
0.429676728755,0.000385264497999999
0.429838008755,0.000421512313
0.429999288755,0.000457760128
0.430030648755,0.000364087942999999
0.430191928755,0.000400335757999999
0.430353208755,0.000436583572999999
0.43039441236,0.000352754992999999
0.43054881236,0.000382122807999999
0.43071009236,0.000418370622999999
0.430768257449,0.000351503526999999
0.430922657449,0.000380871342
0.431083937449,0.000417119156999999
0.431142022531,0.000350172053999999
0.431296422531,0.000379539869
0.431391230826,0.000349315978999999
0.431545630826,0.000378683793999999
0.431706910826,0.000414931608999999
0.431868190826,0.000451179423999999
0.431899550826,0.000357507238999999
0.432060830826,0.000393755053999999
0.432222110826,0.000430002868999999
0.432266195234,0.000349055091999999
0.432420595234,0.000378422906999999
0.432581875234,0.000414669159
0.432639961042,0.000347721218999999
0.43279705835,0.000379784779
0.432889147558,0.000346840238999999
0.433043547558,0.000376206491
0.433204827558,0.000412452742999999
0.433366107558,0.000448698995
0.433397467558,0.000355025247
0.433589921134,0.000422445074999999
0.433637365878,0.000344856070999999
0.433791765878,0.000374222323
0.433953045878,0.000410468574999999
0.434011211694,0.000343600642999999
0.434165611694,0.000372966894999999
0.434326891694,0.000409213147
0.434488171694,0.000445459398999999
0.434519531694,0.000351785650999999
0.434680811694,0.000388031903
0.434842091694,0.000424278154999999
0.435003371694,0.000460524407
0.435034731694,0.000366850659
0.435196011694,0.000403096910999999
0.435357291694,0.000439343163
0.435399135355,0.000356153076
0.435553535355,0.000385517765
0.435714815355,0.000421762453999999
0.435772980444,0.000354892231999999
0.435927380444,0.000384256920999999
0.436088660444,0.000420501609999999
0.436249940444,0.000456746298999999
0.436281300444,0.000363070988
0.436442580444,0.000399315677
0.436603860444,0.000435560365999999
0.436765140444,0.000471805054999999
0.436796500444,0.000378129744
0.436957780444,0.000414374433
0.437119060444,0.000450619121999999
0.437157300444,0.000363823811
0.437311700444,0.000393188499999999
0.437472980444,0.000429433189
0.437634260444,0.000465677878
0.437665620444,0.000372002566999999
0.437826900444,0.000408247255999999
0.437988180444,0.000444491945
0.438026420444,0.000357696633999999
0.438180820444,0.000387061322999999
0.438342100444,0.000423306011999999
0.438400105519,0.000356275776
0.438554505519,0.000385640465
0.438715785519,0.000421885154
0.438877065519,0.000458129842999999
0.438908425519,0.000364454531999999
0.439069705519,0.000400699221
0.439230985519,0.00043694391
0.439272269131,0.000353192211
0.439426669131,0.0003825569
0.439587949131,0.000418801588999999
0.439646034213,0.00035185136
0.439800434213,0.000381216048999999
0.439973946121,0.000429692645999999
0.440019790132,0.000350501345999999
0.440212261525,0.000417937427999999
0.440269066495,0.000349707086999999
0.440426860901,0.000382466181999999
0.440518308902,0.000348878871999999
0.440672708902,0.000378243560999999
0.440833988902,0.000414488249999999
0.440892153991,0.000347618027999999
0.441046553991,0.000376982716999999
0.441207833991,0.000413227405999999
0.441265918347,0.000346276451
0.441420318347,0.000375641139999999
0.441515081648,0.00034536913
0.441669481648,0.000374733819
0.441830761648,0.000410978508
0.44188892601,0.000344107559
0.44204332601,0.000373472248
0.44221260514,0.000417716066999999
0.442262688896,0.000342764511999999
0.442417088896,0.000372129200999999
0.442608517364,0.000438522357999999
0.442646757364,0.000351727046999999
0.442801157364,0.000381091735999999
0.442962437364,0.000417336424999999
0.44301532133,0.000345185079999999
0.443169872723,0.000374701161999999
0.443331152723,0.000410945850999999
0.443492432723,0.000447190539999999
0.443530672723,0.000360395228999999
0.443685072723,0.000389759917999999
0.443862760806,0.000442412689999999
0.443901000806,0.000355617379
0.444055400806,0.000384982068
0.444216680806,0.000421226756999999
0.444273165042,0.000352675681999999
0.444427565042,0.000382040370999999
0.444588845042,0.000418283496999999
0.444750125042,0.000454526623
0.444781485042,0.000360849748999999
0.444942765042,0.000397092875
0.445104045042,0.000433336000999999
0.445153808774,0.000358062858999999
0.445308208774,0.000387425985
0.445478339248,0.000432519584999999
0.445527542938,0.000356686400999999
0.445706648991,0.00041075558
0.445776814253,0.000355883968
0.445954454803,0.000408487643999999
0.446026060173,0.000355056139999999
0.446180460173,0.000384419266
0.446341740173,0.000420662391999999
0.446503020173,0.000456905517999999
0.446534380173,0.000363228643999999
0.446695660173,0.000399471769999999
0.446856940173,0.000435714896
0.446898863317,0.000352601166
0.447053263317,0.000381964291999999
0.447148089898,0.000351753999
0.447302489898,0.000381117124999999
0.447463769898,0.000417360250999999
0.447625049898,0.000453603377
0.447656409898,0.000359926502999999
0.447817689898,0.000396169629
0.447896335796,0.000349778653
0.448050735796,0.000379141778999999
0.448212015796,0.000415384904999999
0.448373295796,0.000451628031
0.448404655796,0.000357951156999999
0.448565935796,0.000394194283
0.448727215796,0.000430437408999999
0.448888495796,0.000466680534999999
0.448919855796,0.000373003660999999
0.449081135796,0.000409246786999999
0.44915946167,0.000362535786999999
0.44931386167,0.000391898912999999
0.44947514167,0.000428142039
0.449533226026,0.000361189521
0.449687626026,0.000390552646999999
0.449782433136,0.000360322882999999
0.449936833136,0.000389686008999999
0.450098113136,0.000425929135
0.450156356776,0.000359135900999999
0.450310756776,0.000388499026999999
0.450472036776,0.000424742153
0.450530120406,0.000357788908999999
0.450684520406,0.000387152034999999
0.450845800406,0.000423395160999999
0.450903884036,0.000356441917
0.451058284036,0.000385805042999999
0.451153089961,0.000355574093999999
0.451307489961,0.00038493722
0.45146877608,0.000421186464999999
0.451526939715,0.000354313225999999
0.451681339715,0.000383676352
0.451853378799,0.000430678562
0.451900661754,0.000352924642999999
0.452055061754,0.000382287768999999
0.452216341754,0.000418530894999999
0.452274505389,0.000351657655999999
0.452428905389,0.000381020781999999
0.452590185389,0.000417263908
0.452648269019,0.000350310664
0.452802669019,0.000379673789999999
0.452968392407,0.000420360304
0.453022075762,0.000349006785
0.453206965743,0.000408859891999999
0.453271288959,0.000348146233999999
0.453425688959,0.00037750936
0.45359764156,0.000424425086999999
0.453645083932,0.000346830584999999
0.453841874189,0.000418583967999999
0.453894356813,0.000346029717999999
0.454048756813,0.000375392843999999
0.454210036813,0.000411635969999999
0.454371316813,0.000447879095999999
0.454402676813,0.000354202221999999
0.454563956813,0.000390445348
0.454725236813,0.000426688473999999
0.454766518877,0.000342933663999999
0.454920918877,0.000372296789999999
0.455082198877,0.000408539915999999
0.455243478877,0.000444783041999999
0.455274838877,0.000351106167999999
0.455436118877,0.000387349293999999
0.455597398877,0.000423592419999999
0.455647881401,0.00034903807
0.455802281401,0.000378401195999999
0.45597617992,0.000427262840999999
0.456021622192,0.000347668238999999
0.456176022192,0.000377031364999999
0.456337302192,0.000413274490999999
0.456395385096,0.000346320520999999
0.456549785096,0.000375683646999999
0.456711521098,0.000412382774999999
0.456769203982,0.000345028784999999
0.456932333333,0.000383121261999999
0.457018417637,0.000344168692
0.457172817637,0.000373531817999999
0.457334097637,0.000409774943999999
0.457392180541,0.000342820973999999
0.457546580541,0.000372184099999999
0.457641385281,0.000341951965999999
0.457795785281,0.000371315091999999
0.457957065281,0.000407558218
0.458015148185,0.000340604247999999
0.458169548185,0.000369967373999999
0.458264272921,0.000339655235999999
0.458418672921,0.000369018361999999
0.458579952921,0.000405261487999999
0.458741232921,0.000441504613999999
0.458772592921,0.000347827739999999
0.458933872921,0.000384070865999999
0.459095152921,0.000420313992
0.459138114532,0.000338238728999999
0.459292514532,0.000367601855
0.459453794532,0.000403844980999999
0.45951187671,0.000336890285
0.459683062731,0.000383039431999999
0.459844342731,0.000419282557999999
0.459885624279,0.000335527232
0.460040024279,0.000364890357999999
0.460201304279,0.000401133483999999
0.460362584279,0.00043737661
0.460393944279,0.000343699735999999
0.460555224279,0.000379942861999999
0.460641867528,0.000341549236999999
0.460796267528,0.000370912363
0.460983853768,0.000433461729
0.461022093768,0.000346664854999999
0.461176493768,0.000376027981
0.461337773768,0.000412271106999999
0.461390655751,0.000340116216
0.461545208464,0.000369632054999999
0.461706488464,0.000405875181
0.461867768464,0.000442118306999999
0.461906008464,0.000355321433
0.462095843744,0.000420119838999999
0.462150005098,0.000349244318999999
0.462345744744,0.000419947091
0.46239918608,0.000348351552999999
0.46255358608,0.000377716241999999
0.462728003958,0.000427098809
0.46277288508,0.000346944619999999
0.462969213731,0.000418237959999999
0.463022095053,0.000346083970999999
0.463176495053,0.000375448659999999
0.463271217421,0.000345135716999999
0.463425617421,0.000374500405999999
0.463608631961,0.000432479635
0.463646871961,0.000345684323999999
0.463801271961,0.000375049012999999
0.463894154283,0.000342896023999999
0.464048554283,0.000372260712999999
0.464214313378,0.000412984496999999
0.464267914718,0.000341550525999999
0.464422314718,0.000370915214999999
0.464583594718,0.000407159904
0.46464167617,0.000340206044999999
0.464821879495,0.000395374058999999
0.46498350735,0.000431966602999999
0.46502174735,0.000345171291999999
0.465192219204,0.000390607834999999
0.46526566104,0.000339014359999999
0.465420212764,0.000368530772999999
0.465600781728,0.000424064425999999
0.465639422694,0.000337670080999999
0.465799254381,0.000372466457
0.465888616615,0.000336793379999999
0.46604348652,0.000366627974
0.466137800487,0.000335906629999999
0.466292838211,0.000365909042999999
0.466454118211,0.000402153731999999
0.466511719651,0.000334719860999999
0.466685508795,0.000383473693999999
0.466846788795,0.000419718383
0.466885429761,0.000333324037999999
0.467040865323,0.000363724288999999
0.467202145323,0.000399968977999999
0.467259266751,0.000332055094999999
0.467414780227,0.000362533259999999
0.467508454178,0.000331171899999999
0.467664131918,0.000361814329
0.467825411918,0.000398059018
0.46788229334,0.000329905128999999
0.468038126815,0.000360703292999999
0.468227919719,0.000425460885999999
0.468266159719,0.000338665575
0.46845282421,0.000400294754999999
0.468510105642,0.000332542438999999
0.468668156387,0.000365559435999999
0.468759278665,0.000331647965999999
0.468913907251,0.000361242803999999
0.469008460037,0.000330761841999999
0.469163257755,0.000360525812
0.469324537755,0.000396772063999999
0.469382219197,0.000329419757999999
0.469537251923,0.000359418736
0.469698531923,0.000395664987999999
0.469756053361,0.000328152677999999
0.469911166099,0.000358231668
0.470072446099,0.000394477919999999
0.470129967537,0.000326965609999999
0.470285240259,0.000357204584
0.470379153039,0.000326083615999999
0.470534510771,0.000356407599999999
0.470704034359,0.000400897439999999
0.470752915581,0.000324744913999999
0.470908429359,0.000355224943999999
0.471002102123,0.000323863959999999
0.471157779863,0.000354507951999999
0.471251291504,0.000322985845
0.471407050375,0.000353710967999999
0.471568330375,0.00038995722
0.471625131085,0.000321724181999999
0.471781044543,0.000352603891999999
0.471874316181,0.000320841782
0.472030315055,0.000351806907999999
0.472123426691,0.000319884795999999
0.472279585567,0.000351009923999999
0.472440865567,0.000387256175999999
0.472602145567,0.000423502427999999
0.472640385567,0.00033670868
0.472794785567,0.000366074931999999
0.472961762519,0.000408018136
0.473008963109,0.000330184977999999
0.473163363109,0.00035955123
0.473258164294,0.000329318666999999
0.473412564294,0.000358684918999999
0.473573844294,0.000394931171
0.473735124294,0.000431177422999999
0.473766484294,0.000337503674999999
0.473927764294,0.000373749927
0.474089044294,0.000409996178999999
0.474250324294,0.000446242431
0.474281684294,0.000352568683
0.474442964294,0.000388814934999999
0.474604244294,0.000425062749999999
0.474646324294,0.000342110564999999
0.474800724294,0.000371478379999999
0.474962004294,0.000407726194999999
0.475123284294,0.000443974009999999
0.475154644294,0.000350301824999999
0.475319860157,0.000390485502999999
0.475400980157,0.000346573318
0.475555380157,0.000375941132999999
0.475716660157,0.000412188947999999
0.475774820157,0.000345316763
0.475929220157,0.000374684577999999
0.476114238846,0.000434671081999999
0.476152478846,0.000347878897
0.476358737278,0.000429105144
0.476398017278,0.000343352958999999
0.476603612197,0.000423915693
0.476647292197,0.000342563507999999
0.476816908547,0.000387147672999999
0.476978326614,0.000423533554999999
0.477021206614,0.00034138137
0.477175606614,0.000370749184999999
0.477336886614,0.000406996999999999
0.477395125886,0.000340204086999999
0.477549525886,0.000369570339
0.477710805886,0.000405816590999999
0.477768965159,0.000338942115999999
0.477923365159,0.000368308367999999
0.478084645159,0.00040455462
0.478245925159,0.000440800871999999
0.478284165159,0.000354007123999999
0.478446735335,0.000391543552
0.478527054331,0.000346828799999999
0.478681454331,0.000376195051999999
0.478842734331,0.000412441304
0.479004014331,0.000448687555999999
0.479035374331,0.000355013807999999
0.479196654331,0.00039126006
0.479357934331,0.000427506311999999
0.479399373813,0.000343912045999999
0.479553773813,0.000373278298
0.479715053813,0.000409524549999999
0.479773213086,0.000342650074999999
0.479927613086,0.000372016326999999
0.480116647576,0.000436017068999999
0.480154887576,0.000349223320999999
0.480309287576,0.000378589573
0.480470567576,0.000414835824999999
0.480523607576,0.000342840513999999
0.480678007576,0.000372205202999999
0.480839287576,0.000408449891999999
0.481000567576,0.000444694580999999
0.481038807576,0.000357899269999999
0.481193207576,0.000387263958999999
0.481354487576,0.000423508647999999
0.481407527576,0.000351513336999999
0.481561927576,0.000380878025999999
0.481742992472,0.000436907610999999
0.481781392472,0.000350272299999999
0.481969501785,0.000413346301999999
0.482030701785,0.000349510990999999
0.482185101785,0.000378875679999999
0.482346381785,0.000415120368999999
0.482507661785,0.000451365057999999
0.482539021785,0.000357689746999999
0.482700301785,0.000393934435999999
0.482784701785,0.000353299124999999
0.482939101785,0.000382663813999999
0.483113994478,0.000432521195999999
0.483158554478,0.000352045884999999
0.483312954478,0.000381410573999999
0.483474234478,0.000417655262999999
0.483532474478,0.000350859952
0.483690886073,0.000384236235999999
0.483781686073,0.000350000924999999
0.483936086073,0.000379365613999999
0.484097366073,0.000415610302999999
0.484258646073,0.000451854991999999
0.484290006073,0.000358179681
0.484456493142,0.000399631438999999
0.484529773142,0.000347876127999999
0.484684173142,0.000377240816999999
0.484779053142,0.000347085505999999
0.484933453142,0.000376450194999999
0.485028333142,0.000346294883999999
0.485182733142,0.000375659572999999
0.485354209042,0.000422100162
0.485402209042,0.000345064850999999
0.485585207128,0.000403027626
0.485651367128,0.000344152314999999
0.485805767128,0.000373517003999999
0.485967047128,0.000409761692999999
0.486025207128,0.000342886381999999
0.486179989616,0.000372633558999999
0.486274548434,0.000342157066
0.486428948434,0.000371521755
0.486590228434,0.000407766444
0.486751508434,0.000444011133
0.486782868434,0.000350335821999999
0.486944148434,0.000386580510999999
0.487105428434,0.0004228252
0.48714734791,0.000339709364999999
0.487304619045,0.000371945188999999
0.487465899045,0.000408189877999999
0.487521258353,0.000338513875
0.487675658353,0.000367878563999999
0.487836938353,0.000404123253
0.487998218353,0.000440367942
0.488029578353,0.000346692630999999
0.488190858353,0.000382937319999999
0.488352138353,0.000419182009
0.488394137828,0.000336146173
0.488548537828,0.000365510862
0.488709817828,0.000401755551
0.4887680571,0.000334959511999999
0.4889224571,0.000364324200999999
0.4890837371,0.000400568889999999
0.4892450171,0.000436813578999999
0.4892763771,0.000343138268
0.4894376571,0.000379382957
0.489612734095,0.000429424641
0.489650974095,0.000342629329999999
0.489805374095,0.000371994018999999
0.489966654095,0.000408238707999999
0.490020013428,0.00033656273
0.490174413428,0.000365927419
0.490349558876,0.000416037556
0.490393958321,0.000335401689999999
0.490548358321,0.000364766378999999
0.490709638321,0.000401011067999999
0.490767877593,0.000334215029
0.490922277593,0.000363579717999999
0.491083557593,0.000399824407
0.491141796865,0.000333028368
0.491296196865,0.000362393057
0.49139098175,0.000332142630999999
0.491545382896,0.000361508465999999
0.491712622644,0.000403712902999999
0.491873902644,0.000439957591999999
0.491912142644,0.000353162280999999
0.492066542644,0.000382526969999999
0.492240890716,0.000431839730999999
0.492280809718,0.000346723422
0.492476818442,0.000417696834999999
0.49253009711,0.000345941755
0.49268449711,0.000375308006999999
0.49284577711,0.000411554259
0.49300705711,0.000447800510999999
0.49304529711,0.000361006762999999
0.49319969711,0.000390373015
0.49336097711,0.000426619266999999
0.493414015784,0.000354624192999999
0.493568415784,0.000383990445
0.493729695784,0.000420236696999999
0.493890975784,0.000456482948999999
0.493922335784,0.000362809201
0.494083615784,0.000399055452999999
0.494244895784,0.000435301704999999
0.494286494744,0.000351866916999999
0.494440894744,0.000381233169
0.494602174744,0.000417479420999999
0.494763454744,0.000453725673
0.494794814744,0.000360051925
0.494956094744,0.000396298176999999
0.495117374744,0.000432544429
0.495159293696,0.000349429633
0.495313693696,0.000378795884999999
0.495474973696,0.000415042137
0.495636253696,0.000451286826
0.495667613696,0.000357611514999999
0.495828893696,0.000393856203999999
0.495907371734,0.000347298930999999
0.496061771734,0.000376663619999999
0.496223051734,0.000412908308999999
0.496384331734,0.000449152997999999
0.496415691734,0.000355477686999999
0.496576971734,0.000391722375999999
0.496655289776,0.000345005107
0.496809689776,0.000374369796
0.496970969776,0.000410614485
0.49702920832,0.000343817718
0.49718360832,0.000373182407
0.497365919553,0.000430458328999999
0.497404159553,0.000343663017999999
0.497597266509,0.000411734662999999
0.497652385131,0.000341817974
0.497833416555,0.000397814087
0.497901654849,0.000341017069999999
0.498068844737,0.000383171646999999
0.498150921027,0.000340212625999999
0.498306459225,0.000370715512999999
0.498400218053,0.000339439029999999
0.498554618053,0.000368803718999999
0.498649496867,0.000338647221999999
0.498803896867,0.000368011910999999
0.498898775681,0.000337855413999999
0.499053175681,0.000367220102999999
0.499214455681,0.000403464791999999
0.499272614954,0.000336588753999999
0.499427014954,0.000365953442999999
0.499599571807,0.000413474985
0.49964653122,0.000335399086999999
0.49980093122,0.000364763775999999
0.499895810034,0.000334607278999999


==> data/Latency_Vector_AVB_D0toD1_new.csv <==
0.100463705,0.000210589999999999
0.100588432002,0.000210280128
0.100748025,0.000244836251999999
0.100909305,0.000281079377999999
0.101155916,0.000402653503999999
0.101310316,0.000432016629999999
0.101341676,0.000338339756
0.101509836,0.000381462881999999
0.101664236,0.000410826007999999
0.101825516,0.000447069133999999
0.101856876,0.000353392259999999
0.102018156,0.000389635386
0.102179436,0.000425878511999999
0.102210796,0.000332201638
0.102372076,0.000368444763999999
0.102533356,0.000404686327
0.102694636,0.000440927889999999
0.102725996,0.000347249452999999
0.102887276,0.000383491015999999
0.103048556,0.000419732578999999
0.103209836,0.000455974142
0.103241196,0.000362295705
0.103402476,0.000398537267999999
0.103563756,0.000434778830999999
0.103595116,0.000341100393999999
0.103756396,0.000377341956999999
0.103917676,0.00041358352
0.104078956,0.000449825082999999
0.104110316,0.000356146646
0.104271596,0.000392388208999999
0.104432876,0.000428629771999999
0.104471116,0.000341831334999999
0.104625516,0.000371192897999999
0.104786796,0.000407434460999999
0.104948076,0.000443676023999999
0.104979436,0.000349997586999999
0.105140716,0.000386239149999999
0.105301996,0.000422480713
0.105463276,0.000458722275999999
0.105494636,0.000365043839
0.105655916,0.000401285401999999
0.105817196,0.000437526964999999
0.105848556,0.000343848527999999
0.106009836,0.000380090090999999
0.106171116,0.000416331654
0.106332396,0.000452573216999999
0.106363756,0.000358894779999999
0.106525036,0.000395136342999999
0.106686316,0.000431377905999999
0.106717676,0.000337699468999999
0.106878956,0.000373941032
0.107040236,0.000410182594999999
0.107089511688,0.000334419845999999
0.107243911688,0.000363781408999999
0.107426564128,0.000421395411999999
0.107464804128,0.000334596974999999
0.107619204128,0.000363958537999999
0.107712795938,0.000332511911
0.107867195938,0.000361873474
0.108028475938,0.000398115036999999
0.108189755938,0.000434356599999999
0.108221115938,0.000340678162999999
0.108382395938,0.000376919725999999
0.108468148434,0.000337633784999999
0.108622548434,0.000366995347999999
0.108794105925,0.000413514401999999
0.108842021732,0.000336391771999999
0.109029773133,0.000399104735999999
0.109091367743,0.000335660908999999
0.109245767743,0.000365022471999999
0.109421774287,0.000415990578999999
0.109465290479,0.000334468333999999
0.109619690479,0.000363829896999999
0.109714562177,0.000333663158
0.109868962177,0.000363024720999999
0.110030242177,0.000399266283999999
0.110088557074,0.000332542743999999
0.110242957074,0.000361904306999999
0.110404237074,0.00039814587
0.110462471978,0.000331342336999999
0.110628403129,0.000372235050999999
0.110711835828,0.000330629312999999
0.110866235828,0.000359990875999999
0.111027515828,0.000396232438999999
0.111085830725,0.000329508898999999
0.111240230725,0.000358870461999999
0.111401510725,0.000395112024999999
0.111459825622,0.000328390047999999
0.111614225622,0.000357753173999999
0.111775505622,0.000393996299999999
0.111936785622,0.000430239425999999
0.111968145622,0.000336562551999999
0.112129425622,0.000372805677999999
0.112295048555,0.000413391737
0.112333288555,0.000326594862999999
0.112525102122,0.000393371555999999
0.112581737166,0.000324969725999999
0.112736137166,0.000354332852
0.112897417166,0.000390575977999999
0.113058697166,0.000426819103999999
0.113090057166,0.000333142229999999
0.113251337166,0.000369385355999999
0.113412617166,0.000405628482
0.113461332903,0.000329307344999999
0.113615732903,0.000358670471
0.113777012903,0.000394913596999999
0.113938292903,0.000431156722999999
0.113969652903,0.000337479848999999
0.114130932903,0.000373722974999999
0.114292212903,0.000409966100999999
0.114453492903,0.000446209226999999
0.114484852903,0.000352532353
0.114646132903,0.000388775478999999
0.114807412903,0.000425018604999999
0.114848769284,0.000341338111999999
0.115007267072,0.000374799025999999
0.11509813912,0.000340634199999999
0.11525253912,0.000369997325999999
0.11541381912,0.000406240452
0.11557509912,0.000442483577999999
0.11560645912,0.000348806704
0.11576773912,0.000385049829999999
0.11584613226,0.000338406096
0.11600053226,0.000367769221999999
0.116178765097,0.000420965184999999
0.116220041485,0.000337204698999999
0.116374441485,0.000366567824999999
0.116535721485,0.000402810950999999
0.116593956389,0.000336008980999999
0.116748356389,0.000365372106999999
0.116934353802,0.000426332645999999
0.116972593802,0.000339535772
0.117148798946,0.000390704042
0.11721727381,0.000334142031999999
0.11737167381,0.000363505157999999
0.11754813741,0.000414931883999999
0.117591254176,0.000333011775999999
0.117780926133,0.000397646859
0.117840601657,0.000332285509
0.118003479464,0.000370126441999999
0.118089952978,0.000331563081999999
0.118251608499,0.000368181728999999
0.118339281923,0.000330818278999999
0.118493681923,0.000360181405
0.118654961923,0.000396424530999999
0.118816241923,0.000432667656999999
0.118854481923,0.000345870782999999
0.119008881923,0.000375233908999999
0.119170161923,0.000411477035
0.119221838047,0.000338116285
0.119376238047,0.000367479410999999
0.119537518047,0.000403722536999999
0.119698798047,0.000439965663
0.119730158047,0.000346288788999999
0.119891438047,0.000382531915
0.120052718047,0.000418775040999999
0.120094635427,0.000335655547
0.120249035427,0.000365018672999999
0.120410315427,0.000401261798999999
0.120468551787,0.000334459721999999
0.120622951787,0.000363821285
0.120717825857,0.000333656918
0.120872225857,0.000363018480999999
0.121033505857,0.000399260043999999
0.121091822212,0.000332537961999999
0.121248901924,0.000364579236999999
0.121410181924,0.000400820799999999
0.121465858444,0.000331458883
0.121620258444,0.000360820445999999
0.121781538444,0.000397062008999999
0.121839854799,0.000330339927
0.121994254799,0.00035970149
0.122155534799,0.000395943052999999
0.122213851154,0.000329220970999999
0.122368251154,0.000358582534
0.122558066268,0.000423359211
0.122596306268,0.000336560774
0.122750706268,0.000365922336999999
0.122840460658,0.000330638289999999
0.122994860658,0.000359999853
0.123184801869,0.000424902626999999
0.123223041869,0.000338104189999999
0.123377441869,0.000367465753
0.123538721869,0.000403708878999999
0.123591838549,0.000331788684999999
0.123746238549,0.000361151810999999
0.123907518549,0.000397394936999999
0.123965834904,0.000330674417999999
0.124120234904,0.000360037544
0.124281514904,0.000396280669999999
0.124339671269,0.000329400160999999
0.124504193818,0.000368885836
0.124589068513,0.000328723656999999
0.124743468513,0.000358086782999999
0.124904748513,0.000394329908999999
0.125066028513,0.000430573034999999
0.125104268513,0.000343776160999999
0.125258668513,0.000373139287
0.125419948513,0.000409382412999999
0.125472185248,0.000336582273999999
0.125628067315,0.000367427467
0.125789347315,0.000403670592999999
0.125846143765,0.000335430168999999
0.126000543765,0.000364793294999999
0.126161823765,0.000401036420999999
0.126323103765,0.000437279546999999
0.126354463765,0.000343602672999999
0.126515743765,0.000379845799
0.126677023765,0.000416088924999999
0.126718860627,0.000332888912999999
0.126873260627,0.000362252038999999
0.127034540627,0.000398495165
0.127195820627,0.000434738290999999
0.127227180627,0.000341061416999999
0.127388460627,0.000377304542999999
0.127470694459,0.000334501501
0.127625094459,0.000363864626999999
0.127786374459,0.000400107752999999
0.127947654459,0.000436350879
0.127979014459,0.000342674004999999
0.128140294459,0.000378917131
0.128301574459,0.000415160256999999
0.128343331327,0.000331880250999999
0.128497731327,0.000361243376999999
0.128659011327,0.000397486503
0.128820291327,0.000433729628999999
0.128851651327,0.000340052754999999
0.129012931327,0.000376295880999999
0.129174211327,0.000412539006999999
0.129215968717,0.000329259523
0.129370368717,0.000358622648999999
0.129531648717,0.000394865774999999
0.129692928717,0.000431108901
0.129724288717,0.000337432026999999
0.129885568717,0.000373675153
0.130046848717,0.000409918278999999
0.130088766097,0.000326798785
0.130243166097,0.000356161910999999
0.130404446097,0.000392405036999999
0.130565726097,0.000428648163
0.130597086097,0.000334971289
0.130776789593,0.000389637911
0.130838305748,0.000326117191999999
0.130992705748,0.000355480317999999
0.131153985748,0.000391723443999999
0.131315265748,0.00042796657
0.131353505748,0.000341169695999999
0.131507905748,0.000370532821999999
0.131669185748,0.000406775947999999
0.131721982448,0.000334535774
0.131876382448,0.000363898899999999
0.132037662448,0.000400142025999999
0.132095979532,0.000333422236
0.132250379532,0.000362785361999999
0.132420295588,0.000407664543999999
0.132469973104,0.000332303622999999
0.132663957773,0.000401249854999999
0.132719235009,0.000331488653999999
0.132906051083,0.000393266291
0.132968527959,0.000330704729999999
0.133122927959,0.000360066292999999
0.133302935412,0.000415035308999999
0.133342453436,0.000329514895999999
0.133520715159,0.000382738182
0.133684088416,0.000421073001999999
0.133722328416,0.000334274564999999
0.133876728416,0.000363636128
0.134038008416,0.000399877690999999
0.134091045764,0.000327876601999999
0.134245445764,0.000357238164999999
0.134406725764,0.000393479727999999
0.134465042848,0.000326758374999999
0.134619442848,0.000356119937999999
0.134792701636,0.000404340288999999
0.13483901932,0.000325619535999999
0.135002735405,0.000364297183999999
0.135088326541,0.000324849882999999
0.135242726541,0.000354211445999999
0.135404006541,0.000390453008999999
0.135565286541,0.000426694572
0.135603526541,0.000339896135
0.135757926541,0.000369257697999999
0.135919206541,0.000405499260999999
0.135971603921,0.000332858203999999
0.136126003921,0.000362219766999999
0.136287283921,0.00039846133
0.136448563921,0.000434702892999999
0.136479923921,0.000341024456
0.136641203921,0.000377266018999999
0.136802483921,0.000413507581999999
0.136844401825,0.000330387048999999
0.136998801825,0.000359748611999999
0.137093677081,0.000329585430999999
0.137248077081,0.000358946993999999
0.137409357081,0.000395188556999999
0.137570637081,0.000431430119999999
0.137601997081,0.000337751682999999
0.137763277081,0.000373993245999999
0.137924557081,0.000410234809
0.137966314993,0.000326954284
0.138120714993,0.000356315846999999
0.138296863165,0.000407425581999999
0.138340301536,0.000325825515999999
0.138501866184,0.000362353289999999
0.13867445734,0.000409907571999999
0.138714135852,0.000324549209999999
0.138878698709,0.000364075192999999
0.138963415532,0.000323755141999999
0.139119558595,0.000354861331
0.1392127551,0.000323020961999999
0.1393671551,0.000352384087999999
0.139538510856,0.000398702969999999
0.13958666905,0.000321824289999999
0.13974106905,0.000351187415999999
0.139835945492,0.000321026983999999
0.139990345492,0.00035039011
0.140162088408,0.000397096151999999
0.140209846617,0.000319817487
0.140364246617,0.000349180612999999
0.140459203056,0.000319100177999999
0.140613603056,0.000348463304
0.140774883056,0.000384706429999999
0.140936163056,0.000420949555999999
0.140967523056,0.000327272681999999
0.141151516443,0.000386229194999999
0.141216634815,0.000326310692999999
0.141371034815,0.000355673819
0.141465763573,0.000325364139999999
0.141620163573,0.000354725702999999
0.141781443573,0.000390967266
0.141942723573,0.000427208828999999
0.141980963573,0.000340410391999999
0.142135363573,0.000369771954999999
0.142306167579,0.000415537523999999
0.142349526495,0.000333858003
0.142503926495,0.000363219565999999
0.142665206495,0.000399461128999999
0.142723445039,0.000332661235999999
0.142888676568,0.000372854327999999
0.143049956568,0.000409095890999999
0.143097235386,0.000331336271999999
0.143251635386,0.000360697835
0.143412915386,0.000396939397999999
0.143574195386,0.000433180960999999
0.143605555386,0.000339502523999999
0.143766835386,0.000375744086999999
0.143928115386,0.00041198565
0.143972194284,0.000331026110999999
0.144145183682,0.000378977071999999
0.144221501774,0.000330256726999999
0.144375901774,0.000359618289999999
0.144537181774,0.000395858289999999
0.144698461774,0.000432098289999999
0.144736701774,0.000345298289999999
0.144891101774,0.000374658289999999
0.145052381774,0.000410898289999999
0.145105100456,0.000338576971999999
0.145259500456,0.000367936971999999
0.145420780456,0.000404176971999999
0.145478939002,0.000337295517999999
0.145633339002,0.000366655518
0.145794619002,0.000402895518
0.145955899002,0.000439135517999999
0.145987259002,0.000345455517999999
0.146148539002,0.000381695517999999
0.146309819002,0.000417935518
0.146353257916,0.000336334431999999
0.146507657916,0.000365694431999999
0.146691016171,0.000424012686999999
0.146729256171,0.000337212687
0.146883656171,0.000366572686999999
0.147044936171,0.000402812686999999
0.147101094767,0.000333931282999999
0.147255494767,0.000363291283
0.147416774767,0.000399531283
0.147474933313,0.000332649829
0.147629333313,0.000362009828999999
0.147790613313,0.000398249828999999
0.147951893313,0.000434489828999999
0.147983253313,0.000340809829
0.148159664384,0.000392180899999999
0.148230862604,0.000338339119999999
0.148385262604,0.000367699119999999
0.148546542604,0.000403939119999999
0.148604861146,0.000337217661999999
0.148759261146,0.000366577661999999
0.148920541146,0.000402817661999999
0.14897877969,0.000336016206
0.149134012729,0.000366209244999999
0.149295292729,0.000402449244999999
0.149352731293,0.000334847809
0.149507131293,0.000364207808999999
0.149668411293,0.000400447808999999
0.149726649837,0.000333646352999999
0.149881049837,0.000363006353
0.150042329837,0.000399246353
0.150100488383,0.000332364899
0.150261373029,0.000368209544999999
0.150427614986,0.000409411501999999
0.150474333818,0.000331091896999999
0.150670703421,0.000402423063
0.150723582099,0.000330263303999999
0.150907311202,0.000388953969999999
0.150972829564,0.000329433894999999
0.151127229564,0.000358795457999999
0.151321828925,0.000428356381999999
0.151360068925,0.000341557944999999
0.151515374092,0.000371824674999999
0.151676654092,0.000408066237999999
0.151728812788,0.000335186496999999
0.151883212788,0.000364548059999999
0.152050030933,0.000406327768
0.152102829613,0.000334088010999999
0.152257229613,0.000363449573999999
0.152418509613,0.000399691136999999
0.152476748157,0.000332891243999999
0.152631148157,0.000362252807
0.152792428157,0.000398494369999999
0.152953708157,0.000434735932999999
0.152991948157,0.000347937495999999
0.153146348157,0.000377299058999999
0.153307628157,0.000413540622
0.153360186186,0.000341060213999999
0.153514586186,0.000370421776999999
0.153675866186,0.000406663339999999
0.153837146186,0.000442904903
0.153868506186,0.000349226465999999
0.154029786186,0.000385468029
0.154191066186,0.000421709591999999
0.154232744623,0.000338349591999999
0.154387144623,0.000367711154999999
0.154548424623,0.000403952718
0.154709704623,0.000440194280999999
0.154741064623,0.000346515843999999
0.154902344623,0.000382757406999999
0.154980661686,0.000336036032999999
0.155135061686,0.000365397595999999
0.155229938128,0.000335235601
0.155384338128,0.000364597163999999
0.155563306218,0.000418526816999999
0.155603704703,0.000333886864999999
0.155758104703,0.000363248427999999
0.155853061142,0.000333166429999999
0.156007461142,0.000362527993
0.156168741142,0.000398769555999999
0.15622697823,0.000331968207
0.15638137823,0.000361329769999999
0.15654265823,0.000397571332999999
0.156600975314,0.00033084998
0.156757032726,0.000361868954999999
0.156850308062,0.000330105853999999
0.157004708062,0.000359467416999999
0.157185330609,0.000415051527
0.157224288661,0.000328971141999999
0.157420343967,0.000399988010999999
0.157473541307,0.000328146914
0.157627941307,0.000357508477
0.157789221307,0.000393750039999999
0.157847538391,0.000327028687
0.158001938391,0.00035639025
0.158163218391,0.000392631812999999
0.158221535475,0.00032591046
0.158375935475,0.000355272023
0.158537215475,0.000391513585999999
0.158698495475,0.000427755148999999
0.158729855475,0.000334076711999999
0.158891135475,0.000370318274999999
0.159052415475,0.000406559837999999
0.159099132555,0.000328238480999999
0.159253532555,0.000357600043999999
0.159414812555,0.000393841606999999
0.159576092555,0.00043008317
0.159607452555,0.000336404732999999
0.159768732555,0.000372646295999999
0.159930012555,0.000408887858999999
0.159974969745,0.000328806612
0.160129369745,0.000358168175
0.160290649745,0.000394409737999999
0.160451929745,0.000430651300999999
0.160483289745,0.000336972863999999
0.160644569745,0.000373214426999999
0.160805849745,0.000409455989999999
0.160967129745,0.000445697552999999
0.160998489745,0.000352019115999999
0.161159769745,0.000388260678999999
0.161237684875,0.000341137371999999
0.161392084875,0.000370498934999999
0.161553364875,0.000406740498
0.161611601235,0.000339938420999999
0.161766001235,0.000369299983999999
0.161927281235,0.000405541547
0.162088561235,0.000441783109999999
0.162119921235,0.000348104672999999
0.162281201235,0.000384346235999999
0.162442481235,0.000420587798999999
0.162603761235,0.000456827798999999
0.162635121235,0.000363147798999999
0.162806417563,0.000409404126999999
0.162868093708,0.000346040271999999
0.163022493708,0.000375400272
0.163183773708,0.000411640272
0.163242090063,0.000344916627
0.163396490063,0.000374276626999999
0.163566802181,0.000419548745
0.163615999106,0.000343705669999999
0.163770399106,0.000373065669999999
0.163931679106,0.000409305669999999
0.163989995461,0.000342582024999999
0.164144395461,0.000371942025
0.164239349526,0.000341856089999999
0.164393749526,0.00037121609
0.164555029526,0.00040745609
0.164613185891,0.000340572454999999
0.164767585891,0.000369932454999999
0.164862539956,0.000339846519999999
0.165016939956,0.000369206519999999
0.165178219956,0.000405446519999999
0.165236535582,0.000338722146
0.165390935582,0.000368082146
0.165552215582,0.000404322145999999
0.165610451214,0.000337517777999999
0.165764851214,0.000366877777999999
0.16594191913,0.000418905693999999
0.165984395944,0.000336342507999999
0.166184123533,0.000411030096999999
0.166233719813,0.000335586376999999
0.166393128665,0.000369955228999999
0.166554408665,0.000406195228999999
0.166607604675,0.000334351239
0.166762004675,0.000363711238999999
0.166856957553,0.000333624116999999
0.167011357553,0.000362984116999999
0.167172637553,0.000399224116999999
0.167333917553,0.000435464116999999
0.167365277553,0.000341784116999999
0.167526557553,0.000378024116999999
0.167687837553,0.000414264116999999
0.167731034313,0.000332420877
0.167885434313,0.000361780876999999
0.168046714313,0.000398020876999999
0.168207994313,0.000434260876999999
0.168239354313,0.000340580877
0.168400634313,0.000376820877
0.168561914313,0.000413062439999999
0.168604871628,0.000330981317999999
0.168759271628,0.000360342880999999
0.168920551628,0.000396584444
0.169081831628,0.000432826006999999
0.169113191628,0.000339147569999999
0.169274471628,0.000375389132999999
0.169435751628,0.000411630695999999
0.169477509018,0.000328349648999999
0.169631909018,0.000357711211999999
0.169793189018,0.000393952774999999
0.169851505373,0.000327230693
0.170005905373,0.000356592255999999
0.170167185373,0.000392833818999999
0.170225501728,0.000326111737
0.170379901728,0.0003554733
0.170541181728,0.000391714862999999
0.170702461728,0.000427956425999999
0.170733821728,0.000334277988999999
0.170895101728,0.000370519551999999
0.171056381728,0.000406761114999999
0.171098059123,0.000323400072999999
0.171262561882,0.000362864395
0.171423841882,0.000399105957999999
0.171471998872,0.000322226073999999
0.171626398872,0.000351589199999999
0.171787678872,0.000387832325999999
0.171948958872,0.000424075451999999
0.171980318872,0.000330398577999999
0.172141598872,0.000366641704
0.172302878872,0.000402884829999999
0.172346076172,0.000321045256
0.172500476172,0.000350408381999999
0.172661756172,0.000386651507999999
0.172823036172,0.000422894634
0.172861276172,0.000336097759999999
0.173015676172,0.000365460885999999
0.173176956172,0.000401704011999999
0.173229752872,0.000329463838
0.173384152872,0.000358826963999999
0.173545432872,0.000395070089999999
0.173706712872,0.000431313216
0.173738072872,0.000337636341999999
0.173899352872,0.000373879468
0.173977747972,0.000327237694
0.174132147972,0.000356600819999999
0.174293427972,0.000392843945999999
0.174454707972,0.000429087072
0.174486067972,0.000335410197999999
0.174647347972,0.000371653324
0.174808627972,0.000407896449999999
0.174969907972,0.000444139575999999
0.175001267972,0.000350462701999999
0.175162547972,0.000386705827999999
0.175323827972,0.000422948954
0.175364704906,0.000338789013999999
0.175519104906,0.000368152139999999
0.175700159218,0.000424169577999999
0.175738716326,0.000337689811999999
0.175936573512,0.000410510123999999
0.17598792966,0.000336829398
0.17614232966,0.000366192523999999
0.176303876812,0.000402702801999999
0.17636203245,0.000335821565999999
0.176548665232,0.000397417474
0.176611380528,0.000335095895999999
0.176773205159,0.000371883652999999
0.176860638601,0.000334280220999999
0.17702221439,0.000370819135999999
0.177191617541,0.000415185412999999
0.177234574319,0.000333105317
0.17742266006,0.000396154183999999
0.177483935464,0.000332391150999999
0.177638335464,0.000361752713999999
0.177799615464,0.000397994277
0.177960895464,0.000434235839999999
0.177992255464,0.000340557402999999
0.178153535464,0.000376798965999999
0.178314815464,0.000413040528999999
0.178362091918,0.000335278545999999
0.178516491918,0.000364640108999999
0.178677771918,0.000400881671999999
0.178839051918,0.000437123235
0.178870411918,0.000343444797999999
0.179031691918,0.000379686360999999
0.179192971918,0.000415927923999999
0.17923480878,0.000332726348999999
0.17938920878,0.000362087912
0.17955048878,0.000398329474999999
0.179608804406,0.000331606663999999
0.179763204406,0.000360968226999999
0.179924484406,0.00039720979
0.180085764406,0.000433451352999999
0.180117124406,0.000339772915999999
0.180278404406,0.000376014478999999
0.180439684406,0.000412256041999999
0.180481441796,0.000328976557999999
0.180635841796,0.000358339683999999
0.180797121796,0.000394582809999999
0.180958401796,0.000430825935999999
0.180989761796,0.000337149061999999
0.181151041796,0.000373392187999999
0.181312321796,0.000409635313999999
0.181354239176,0.000326515819999999
0.181516410828,0.000363650597999999
0.181677690828,0.000399893723999999
0.181728167673,0.000325333694999999
0.181882567673,0.000354696821
0.182043847673,0.000390939946999999
0.182205127673,0.000427183072999999
0.182236487673,0.000333506198999999
0.182397767673,0.000369749324999999
0.182559047673,0.000405992451
0.182602084983,0.000323992886999999
0.182756484983,0.000353356012999999
0.182917764983,0.000389599139
0.183079044983,0.000425842264999999
0.183110404983,0.000332165390999999
0.183271684983,0.000368408516999999
0.183359198419,0.000330885078999999
0.183513598419,0.000360249767999999
0.183674878419,0.000396494456999999
0.183733194045,0.000329774771999999
0.183887594045,0.000359139460999999
0.184054095789,0.000400605893999999
0.184107051817,0.000328526610999999
0.184283641293,0.000380080776
0.184356435833,0.000327840005
0.184510835833,0.000357204694
0.184672115833,0.000393449383
0.184730351465,0.000326649703999999
0.184884751465,0.000356014392999999
0.184979704343,0.000325931959999999
0.185134104343,0.000355296648999999
0.185295384343,0.000391541337999999
0.185456664343,0.000427786026999999
0.185488024343,0.000334110715999999
0.185649304343,0.000370355404999999
0.185810584343,0.000406600093999999
0.185852341211,0.000323321651
0.186006741211,0.00035268634
0.186188624942,0.00040953476
0.186226864942,0.000322739448999999
0.186381264942,0.000352104137999999
0.186567647138,0.000413449459999999
0.186605887138,0.000326652586
0.186760287138,0.000356015711999999
0.186921567138,0.000392258837999999
0.18697460316,0.000320257985999999
0.187129007138,0.000349625089999999
0.187290287138,0.000385868215999999
0.187348602764,0.000319146968
0.187503002764,0.000348510093999999
0.187697661849,0.000418132304999999
0.187735901849,0.000331335430999999
0.187912840613,0.000383237320999999
0.187979955579,0.000325315412999999
0.188134440613,0.000354763573
0.188295720613,0.000391006698999999
0.188457000613,0.000427249824999999
0.188495240613,0.000340452950999999
0.188649640613,0.000369816076999999
0.188810920613,0.000406059203
0.188863876641,0.000333978356999999
0.189018276641,0.000363341483
0.189179556641,0.000399584608999999
0.189237871538,0.000332862631999999
0.189392271538,0.000362225757999999
0.189553551538,0.000398470447
0.189611866435,0.000331750032999999
0.189766266435,0.000361114721999999
0.189943736794,0.000413549769999999
0.189985813112,0.000330590777
0.190140213112,0.000359955465999999
0.190235164803,0.000329871846
0.190389564803,0.000359236535
0.190567693493,0.000412329913999999
0.190609049874,0.000328650983999999
0.190769066806,0.000363632604999999
0.190930346806,0.000399877293999999
0.1909829822,0.000327477376999999
0.1911373822,0.000356842065999999
0.191232333891,0.000326758445999999
0.191386733891,0.000356123134999999
0.191548013891,0.000392367823999999
0.191709293891,0.000428612512999999
0.191740653891,0.000334937201999999
0.191901933891,0.000371181890999999
0.192063213891,0.000407426579999999
0.192224493891,0.000443671268999999
0.192255853891,0.000349995957999999
0.192417868142,0.000386974897999999
0.192498502094,0.000342573539
0.192652902094,0.000371938227999999
0.192814182094,0.000408182917
0.192872337732,0.000341303243999999
0.193026737732,0.000370667932999999
0.193188017732,0.000406912621999999
0.193349297732,0.000443157310999999
0.193380657732,0.000349482
0.193541937732,0.000385726688999999
0.193703217732,0.000421971377999999
0.193745134588,0.000338852922999999
0.193899534588,0.000368217611999999
0.194060814588,0.000404462300999999
0.194222094588,0.000440706989999999
0.194253454588,0.000347031678999999
0.194414734588,0.000383276367999999
0.194576014588,0.000419521056999999
0.194737294588,0.000455765745999999
0.194768654588,0.000362090435
0.194929934588,0.000398335123999999
0.195091214588,0.000434579812999999
0.195132332018,0.000350661932
0.195286732018,0.000380026621
0.195448012018,0.00041627131
0.195609292018,0.000452514435999999
0.195640652018,0.000358837562
0.195801932018,0.000395080687999999
0.195963212018,0.000431323813999999
0.196004969408,0.00034804433
0.196159369408,0.000377407455999999
0.196320649408,0.000413650581999999
0.196481929408,0.000449893707999999
0.196513289408,0.000356216833999999
0.196674569408,0.00039245996
0.196835849408,0.000428703085999999
0.196997129408,0.000464946211999999
0.197028489408,0.000371269337999999
0.197189769408,0.000407512463999999
0.197351049408,0.00044375559
0.197389289408,0.000356958715999999
0.197543689408,0.000386321842
0.197704969408,0.000422564967999999
0.197866249408,0.000458808093999999
0.197897609408,0.000365131219999999
0.198060541018,0.000403025955999999
0.198133896433,0.000351344496999999
0.198288296433,0.000380707622999999
0.198449576433,0.000416950748999999
0.198507892788,0.000350230229999999
0.198662292788,0.000379593355999999
0.198823572788,0.000415836481999999
0.198881809148,0.000349035967999999
0.199036209148,0.000378399094
0.199131163213,0.000348316284999999
0.199285563213,0.000377679410999999
0.199446843213,0.000413922536999999
0.199505159568,0.000347202017999999
0.199659559568,0.000376565144
0.199820839568,0.000412808269999999
0.199982119568,0.000449051395999999
0.200013479568,0.000355374521999999
0.200174759568,0.000391617647999999
0.200252914683,0.000344735889
0.200407314683,0.000374099014999999
0.200568594683,0.000410342140999999
0.200729874683,0.000446585267
0.200761234683,0.000352908392999999
0.200922514683,0.000389151519
0.201083794683,0.000425394644999999
0.201245074683,0.000461637770999999
0.201276434683,0.000367960896999999
0.201437714683,0.000404204022999999
0.201502031467,0.000343485496
0.201656431467,0.000372850185
0.201821394031,0.000412777438
0.201876031299,0.000342379395
0.202030431299,0.000371744084
0.202191711299,0.000407988773
0.202250028383,0.000341270545999999
0.202404428383,0.000370635234999999
0.202565708383,0.000406879923999999
0.202623945471,0.000340081701
0.202778345471,0.00036944639
0.202939625471,0.000405691079
0.203100905471,0.000441935767999999
0.203132265471,0.000348260456999999
0.203293545471,0.000384505146
0.203454825471,0.000420749835
0.203496503387,0.000337392439999999
0.203650903387,0.000366757129
0.203745778643,0.000336597073999999
0.203900178643,0.000365961762999999
0.203995133895,0.000335881704
0.204149533895,0.000365246393
0.204244409151,0.000335086338
0.204398809151,0.000364451027
0.204560089151,0.000400695716
0.204721369151,0.000436940404999999
0.204752729151,0.000343265093999999
0.204928822787,0.000394323418999999
0.204992419607,0.000332884927999999
0.205149218413,0.000364648423
0.205313154172,0.000403548870999999
0.205366431508,0.000331790895999999
0.205549231109,0.000389555185999999
0.205615707785,0.000330996550999999
0.205770107785,0.000360361239999999
0.205944308398,0.000409526542
0.20598966613,0.000329848962999999
0.20614406613,0.000359213651999999
0.20630534613,0.000395458340999999
0.206363663214,0.000328740113999999
0.206518063214,0.000358104802999999
0.206679343214,0.000394349491999999
0.206737660298,0.000327631265
0.206908460144,0.000373395799999999
0.206987016216,0.000326916560999999
0.207141416216,0.000356281249999999
0.207236212661,0.000326042384
0.207390612661,0.000355407072999999
0.207551892661,0.000391653324999999
0.207713172661,0.000427899577
0.207744532661,0.000334225828999999
0.207905812661,0.000370472080999999
0.207984129724,0.000323755395999999
0.208138529724,0.000353121647999999
0.208299809724,0.000389367899999999
0.20835804754,0.000322571967999999
0.208526094319,0.000365584998999999
0.208607291274,0.000321748205999999
0.208761691274,0.000351114457999999
0.208922971274,0.000387360709999999
0.209084251274,0.000423606961999999
0.209115611274,0.000329933213999999
0.209276891274,0.000366179465999999
0.209438171274,0.000402425717999999
0.209484969519,0.000324190214999999
0.209639369519,0.000353556466999999
0.209800649519,0.000389802719
0.209858887335,0.000323006786999999
0.210013287335,0.000352373038999999
0.21010816206,0.000322214015999999
0.21026256206,0.000351580268
0.21042384206,0.000387826519999999
0.21058512206,0.000424072772
0.21062336206,0.000337279024
0.210824811174,0.000413694389999999
0.210867449042,0.000331298509999999
0.211073936338,0.000412752057999999
0.211116814194,0.000330596165999999
0.211271214194,0.000359962417999999
0.211432494194,0.000396208669999999
0.211490731282,0.00032941201
0.211645131282,0.000358778261999999
0.21181001287,0.000398626101999999
0.211864730134,0.000328309617999999
0.212019130134,0.000357675869999999
0.212181725688,0.000395237676
0.21223868284,0.000327161079999999
0.212428915416,0.000392359907999999
0.21248803246,0.000326443203999999
0.21264243246,0.000355809455999999
0.21280371246,0.000392055707999999
0.212861949548,0.000325259047999999
0.213016349548,0.0003546253
0.213189242629,0.000402484633
0.213235879714,0.000324087969999999
0.213402500255,0.000365674762999999
0.213485215085,0.000323354281999999
0.213639615085,0.000352718970999999
0.213734489155,0.00032255773
0.213888889155,0.000351922419
0.214066304661,0.000404302613999999
0.214108462026,0.000321424667999999
0.214266814354,0.000354741684999999
0.214453766451,0.000416658470999999
0.214492006451,0.00032986316
0.214646406451,0.000359227849
0.214816612968,0.000404399054999999
0.214860770208,0.000323520983999999
0.215015170208,0.000352885672999999
0.215110048952,0.000322729106
0.215264448952,0.000352093795
0.215425728952,0.000388338484
0.215483965312,0.000321539532999999
0.215638365312,0.000350904221999999
0.215808714891,0.000396218489999999
0.215857991811,0.000320460098999999
0.216012391811,0.000349824787999999
0.216173671811,0.000386069476999999
0.216231987437,0.000319349792
0.216386387437,0.000348714480999999
0.216547667437,0.000384957606999999
0.216708947437,0.000421200732999999
0.216747187437,0.000334403858999999
0.216901587437,0.000363766984999999
0.216990300783,0.000327443456999999
0.217144700783,0.000356806582999999
0.217305980783,0.000393049709
0.217467260783,0.000429292834999999
0.217498620783,0.000335615960999999
0.217659900783,0.000371859086999999
0.217821180783,0.000408102212999999
0.217863017645,0.000324902201
0.218017417645,0.000354265326999999
0.218178697645,0.000390508452999999
0.218237013271,0.000323787205
0.218391413271,0.000353150330999999
0.218552693271,0.000389393456999999
0.218610928903,0.000322592215
0.218765328903,0.000351955340999999
0.218926608903,0.000388198466999999
0.218984844535,0.000321397224999999
0.219139244535,0.000350760350999999
0.219300524535,0.000387003476999999
0.219461804535,0.000423246602999999
0.219493164535,0.000329569728999999
0.219654444535,0.000365812855
0.219815724535,0.000402055980999999
0.219857561397,0.000318855968999999
0.220012480164,0.000348737861999999
0.220106873084,0.000318093907999999
0.220261273084,0.000347457033999999
0.220423294674,0.000384441749999999
0.22048081036,0.000316920561999999
0.220664649605,0.000375722932999999
0.220730164691,0.000316201144999999
0.220884564691,0.000345564270999999
0.22105463351,0.000390596216
0.221104069802,0.000314995633999999
0.221258469802,0.00034435876
0.221419749802,0.000380601885999999
0.221581029802,0.000416845011999999
0.221612389802,0.000323168137999999
0.221773669802,0.000359411263999999
0.221934949802,0.00039565439
0.221976786664,0.000312454377999999
0.222131186664,0.000341817503999999
0.222292466664,0.00037806063
0.222453746664,0.000414303755999999
0.222491986664,0.000327508444999999
0.222646386664,0.000356873133999999
0.222807666664,0.000393117822999999
0.222860542698,0.000320958545999999
0.223014942698,0.000350323234999999
0.223109815582,0.000320160808
0.223264215582,0.000349525497
0.223425495582,0.000385770185999999
0.223586775582,0.000422014874999999
0.223618135582,0.000328339563999999
0.223779415582,0.000364584253
0.223857889696,0.000318023055999999
0.224012289696,0.000347387744999999
0.2242091134,0.000419176137999999
0.2242473534,0.000332380827
0.2244017534,0.000361745516
0.2245630334,0.000397990205
0.224616149416,0.000326070909999999
0.224770549416,0.000355435598999999
0.224931829416,0.000391680287999999
0.225093109416,0.000427924976999999
0.225131349416,0.000341129665999999
0.225285749416,0.000370494354999999
0.225447029416,0.000406739043999999
0.225499825456,0.000334499772999999
0.225654225456,0.000363864461999999
0.225815505456,0.000400109150999999
0.225976785456,0.00043635384
0.226008145456,0.000342678528999999
0.226169425456,0.000378923217999999
0.226330705456,0.000415167906999999
0.226372542318,0.000331969458
0.226526942318,0.000361334147
0.226688222318,0.000397578836
0.226849502318,0.000433823525
0.226880862318,0.000340148213999999
0.227042142318,0.000376392902999999
0.227203422318,0.000412637592
0.227364702318,0.000448882281
0.227396062318,0.000355206969999999
0.227557342318,0.000391451658999999
0.227718622318,0.000427696347999999
0.227759419258,0.000343457976999999
0.227913819258,0.000372822666
0.228075099258,0.000409067354999999
0.228236379258,0.000445312043999999
0.228267739258,0.000351636733
0.228429019258,0.000387881422
0.228590299258,0.000424126110999999
0.228631976653,0.000340768194999999
0.228786376653,0.000370132883999999
0.228947656653,0.000406377572999999
0.229005973008,0.000339658616999999
0.229160373008,0.000369023305999999
0.229321653008,0.000405267994999999
0.229379889368,0.000338469043999999
0.229534289368,0.000367833733
0.229695569368,0.000404078421999999
0.229753725733,0.000337199475999999
0.229908125733,0.000366564164999999
0.230069405733,0.000402808853999999
0.230127722088,0.000336089898
0.230282122088,0.000365454587
0.230443402088,0.000401699276
0.230604682088,0.000437943964999999
0.230636042088,0.000344268653999999
0.230797322088,0.000380513343
0.230958602088,0.000416758032
0.231000279483,0.000333400115999999
0.231154679483,0.000362764804999999
0.231315959483,0.000399009493999999
0.231374275838,0.000332290537999999
0.231528675838,0.000361655226999999
0.231623629903,0.000331573980999999
0.231778029903,0.00036093867
0.231962883334,0.000420756789999999
0.232001123334,0.000333961478999999
0.232198355764,0.000406158597999999
0.232246912729,0.000329680252
0.232401312729,0.000359044941
0.232496193452,0.000328890352999999
0.232650593452,0.000358255041999999
0.232811873452,0.000394499730999999
0.232973153452,0.000430744419999999
0.233004513452,0.000337069108999999
0.233165793452,0.000373313797999999
0.233253627962,0.000336112996999999
0.233408027962,0.000365477685999999
0.233569307962,0.000401722374999999
0.233730587962,0.000437967064
0.233761947962,0.000344291752999999
0.233923227962,0.000380536441999999
0.234084507962,0.000416781130999999
0.234126265352,0.000333503209999999
0.234280665352,0.000362867898999999
0.234375619417,0.000332786652999999
0.234530019417,0.000362151341999999
0.234702073589,0.000409170202999999
0.234749510624,0.000331571926999999
0.234923787389,0.000380813381
0.234998902694,0.000330893374999999
0.235159264718,0.000366220087999999
0.235248139163,0.000330059221999999
0.235405410687,0.000362295434999999
0.235497484932,0.000329334368999999
0.235651884932,0.000358699057999999
0.235813164932,0.000394943746999999
0.235871481287,0.000328224790999999
0.236025881287,0.000357589479999999
0.236206960668,0.00041363355
0.236245438263,0.000327075833999999
0.236399838263,0.000356440522999999
0.236561118263,0.000392685211999999
0.236619434618,0.000325966255999999
0.236773834618,0.000355330944999999
0.236949610586,0.000406071602
0.236993367851,0.000324793555999999
0.237147767851,0.000354158244999999
0.237328926324,0.000410281406999999
0.2373674044,0.000323724172
0.2375218044,0.000353087297999999
0.2376830844,0.000389330423999999
0.237741241492,0.000322450641999999
0.237895641492,0.000351813767999999
0.238056921492,0.000388056894
0.238218201492,0.000424300019999999
0.238249561492,0.000330623146
0.238410841492,0.000366866271999999
0.238572121492,0.000403109397999999
0.238619719112,0.000325670143999999
0.238774119112,0.000355033269999999
0.238940890075,0.000396767358999999
0.238993687435,0.000324527845
0.239148087435,0.000353890970999999
0.239309367435,0.000390134096999999
0.239367684519,0.000323414307
0.239522084519,0.000352777432999999
0.239696588492,0.000402244531999999
0.23974162624,0.000322245405999999
0.23989602624,0.000351608531999999
0.24005730624,0.000387851658
0.24021858624,0.000424094783999999
0.24024994624,0.000330417909999999
0.24041122624,0.000366661035999999
0.24057250624,0.000402904161999999
0.240618823345,0.000324184392999999
0.240773223345,0.000353547518999999
0.240934503345,0.000389790645
0.241095783345,0.000426033770999999
0.241134023345,0.000339236897
0.241288423345,0.000368600022999999
0.241449703345,0.000404843148999999
0.241502500045,0.000332602974999999
0.241656900045,0.000361966100999999
0.241818180045,0.000398209227
0.241979460045,0.000434452352999999
0.242010820045,0.000340775479
0.242172100045,0.000377018604999999
0.242333380045,0.000413261730999999
0.24237521743,0.000330062242
0.242539334078,0.000369142015999999
0.242624528753,0.000329299817
0.242787803877,0.000367538066999999
0.242873878497,0.000328575813
0.243028278497,0.000357938938999999
0.243189558497,0.000394182064999999
0.243247714135,0.000327300828999999
0.243402114135,0.000356663954999999
0.243563394135,0.000392907080999999
0.243621789755,0.000326265827
0.243776189755,0.000355628952999999
0.243871142633,0.000325544956999999
0.244025542633,0.000354908083
0.244186822633,0.000391151208999999
0.244348102633,0.000427394334999999
0.244379462633,0.000333717460999999
0.244540742633,0.000369960586999999
0.244702022633,0.000406203713
0.244863302633,0.000442446838999999
0.244894662633,0.000348769965
0.245055942633,0.000385013090999999
0.245132496891,0.000336530474999999
0.245286896891,0.000365893600999999
0.245381849769,0.000335809604999999
0.245536249769,0.000365172730999999
0.245701493516,0.000405379603999999
0.245755809442,0.000334658655999999
0.245910209442,0.000364021781999999
0.24600516232,0.000333937785999999
0.24615956232,0.000363300911999999
0.246333739313,0.000412441030999999
0.246379096478,0.000332761322
0.246533496478,0.000362124447999999
0.246694776478,0.000398367573999999
0.246753092833,0.000331647055
0.246907492833,0.000361010180999999
0.247002446898,0.000330927371999999
0.247156846898,0.000360290497999999
0.247318126898,0.000396533624
0.247376443253,0.000329813104999999
0.247530843253,0.000359176230999999
0.247692123253,0.000395419357
0.247750359613,0.000328618843
0.247904759613,0.000357981968999999
0.248066039613,0.000394225094999999
0.248124275973,0.000327424580999999
0.248278675973,0.000356787707
0.24844206129,0.000395136149999999
0.248498297775,0.000326335760999999
0.248652697775,0.000355698886999999
0.248747571845,0.000325536082999999
0.248901971845,0.000354899209
0.249063251845,0.000391142334999999
0.249224531845,0.000427385460999999
0.249255891845,0.000333708586999999
0.249417171845,0.000369951712999999
0.249495647921,0.000323389351999999
0.249650047921,0.000352750915
0.249844238811,0.000421903367999999
0.249882478811,0.000335104930999999
0.250050141057,0.000377728739999999
0.250223358441,0.000425907686999999
0.250261598441,0.000339109249999999
0.250415998441,0.000368470812999999
0.250589931254,0.000417365188999999
0.25063040923,0.000332804727999999
0.25078480923,0.000362166290999999
0.25094608923,0.000398407853999999
0.251004406314,0.000331686500999999
0.251158806314,0.000361048063999999
0.251320086314,0.000397289626999999
0.251481366314,0.00043353119
0.251519606314,0.000346732753
0.251682411111,0.000384499112999999
0.251843691111,0.000420740675999999
0.251887928899,0.000339940026999999
0.252058278273,0.000385250964
0.252137233338,0.000339167591999999
0.252291633338,0.000368529154999999
0.252452913338,0.000404770717999999
0.252614193338,0.000441010717999999
0.252645553338,0.000347330717999999
0.252806833338,0.000383570718
0.252968113338,0.000419810718
0.253009950723,0.000336608102999999
0.253164350723,0.000365968102999999
0.253325630723,0.000402208102999999
0.253486910723,0.000438448102999999
0.253518270723,0.000344768102999999
0.253679550723,0.000381008102999999
0.253757945823,0.000334363203
0.253912345823,0.000363723202999999
0.254073625823,0.000399963202999999
0.254234905823,0.000436203202999999
0.254273145823,0.000349403202999999
0.254427545823,0.000378763203
0.254588825823,0.000415003202999999
0.254640342603,0.000341479982999999
0.254794742603,0.000370839982999999
0.254956022603,0.000407079982999999
0.255014338958,0.000340356337999999
0.255168738958,0.000369716337999999
0.255330018958,0.000405956338
0.255388256046,0.000339153425999999
0.255542656046,0.000368513425999999
0.255703936046,0.000404753426
0.25576225313,0.000338030509999999
0.25591665313,0.00036739051
0.25607793313,0.00040363051
0.256136250214,0.000336907594
0.256290650214,0.000366267593999999
0.256385605466,0.000336182845999999
0.256540005466,0.000365542845999999
0.256701285466,0.000401782845999999
0.25675960255,0.000335059929999999
0.25691400255,0.00036441993
0.25700879781,0.000334175189999999
0.25716319781,0.00036353519
0.25732447781,0.000399775189999999
0.257382794894,0.000333052274
0.257537194894,0.000362412273999999
0.257698474894,0.000398652273999999
0.257859754894,0.000434892273999999
0.257891114894,0.000341212274
0.258052394894,0.000377452274
0.258213674894,0.000413692273999999
0.258255513325,0.000330490705
0.258451293139,0.000401230519
0.258504731135,0.000329626951999999
0.258689165496,0.000389019749999999
0.258754043063,0.000328855753999999
0.258929427232,0.000379198359999999
0.259003424457,0.000328154022
0.259157824457,0.000357512458999999
0.259319104457,0.000393750895999999
0.259480384457,0.000429989332999999
0.259511744457,0.000336307769999999
0.259673024457,0.000372546207
0.259834304457,0.000408784643999999
0.259995584457,0.000445023081
0.260026944457,0.000351341518
0.260188224457,0.000387579954999999
0.260349504457,0.000423818392
0.260388382999,0.000337655370999999
0.260542782999,0.000367013807999999
0.260704062999,0.000403252244999999
0.260865342999,0.000439490681999999
0.260896702999,0.000345809118999999
0.261057982999,0.000382047555999999
0.261219262999,0.000418285992999999
0.261263900767,0.000337882197999999
0.261418300767,0.000367240634999999
0.261579580767,0.000403479071999999
0.261740860767,0.000439717508999999
0.261772220767,0.000346035945999999
0.261933500767,0.000382274382999999
0.262094780767,0.000418512819999999
0.262136698671,0.000335389160999999
0.262291098671,0.000364747598
0.262452378671,0.000400986034999999
0.262510695755,0.000334261555999999
0.262665095755,0.000363619992999999
0.262759971011,0.000333453686
0.262914371011,0.000362812122999999
0.263009326263,0.000332725811999999
0.263163726263,0.000362084249
0.263325006263,0.000398322685999999
0.263383163355,0.000331438214999999
0.263537563355,0.000360796651999999
0.263632518607,0.000330710340999999
0.263786918607,0.000360068777999999
0.263948198607,0.000396307214999999
0.264109478607,0.000432545651999999
0.264140838607,0.000338864088999999
0.264302118607,0.000375102525999999
0.264463398607,0.000411340963
0.264505236515,0.000328138870999999
0.264659636515,0.000357498870999999
0.264828071257,0.000400893612999999
0.264879188701,0.000326971056999999
0.265033588701,0.000356331056999999
0.265194868701,0.000392571056999999
0.265356148701,0.000428811056999999
0.265387508701,0.000335131057
0.265548788701,0.000371371056999999
0.26572815575,0.000425698105999999
0.26576639575,0.000338898105999999
0.265921947966,0.000369410321999999
0.266010503538,0.000332925893999999
0.266164987966,0.000362370322
0.266326267966,0.000398610321999999
0.266487547966,0.000434850321999999
0.266525787966,0.000348050321999999
0.266680187966,0.000377410322
0.266769863482,0.000342045837999999
0.266924263482,0.000371405838
0.267085543482,0.000407645838
0.267143779842,0.000340842198
0.267298179842,0.000370202197999999
0.267459459842,0.000406442197999999
0.267620739842,0.000442683761
0.267652099842,0.000349005324
0.267813379842,0.000385246886999999
0.267974659842,0.000421488449999999
0.268016497227,0.000338287397999999
0.268170897227,0.000367648960999999
0.268332177227,0.000403890523999999
0.268493457227,0.000440132086999999
0.268524817227,0.000346453649999999
0.268686097227,0.000382695212999999
0.268764492327,0.000336051875999999
0.268918892327,0.000365413438999999
0.269080172327,0.000401655001999999
0.269241452327,0.000437896564999999
0.269272812327,0.000344218128
0.269434092327,0.000380459690999999
0.269595372327,0.000416701253999999
0.269756652327,0.000452942817
0.269788012327,0.000359264379999999
0.269949292327,0.000395505943
0.270110572327,0.000431747505999999
0.270151209787,0.000347346528999999
0.270305609787,0.000376708091999999
0.270466889787,0.000412949655
0.270628169787,0.000449191217999999
0.270659529787,0.000355512781
0.270820809787,0.000391754343999999
0.270982089787,0.000427995906999999
0.271023767182,0.000344634864999999
0.271178167182,0.000373996427999999
0.271339447182,0.000410237990999999
0.271500727182,0.000446479554
0.271532087182,0.000352801116999999
0.271693367182,0.00038904268
0.271854647182,0.000425284242999999
0.271896564562,0.000342163185999999
0.272050964562,0.000371524748999999
0.272212244562,0.000407766311999999
0.272270560917,0.000341044229999999
0.272429672555,0.000375117431
0.272519906915,0.000340313353999999
0.272674306915,0.000369674916999999
0.27276910099,0.000339430554999999
0.27292350099,0.000368792118
0.27301837506,0.000338627751
0.27317277506,0.000367989313999999
0.27333405506,0.000404230876999999
0.273392371415,0.000337508795
0.273546771415,0.000366868794999999
0.273641645485,0.000336702864999999
0.273796045485,0.000366062865
0.273957325485,0.000402302865
0.274118605485,0.000438542865
0.274149965485,0.000344862864999999
0.274320415971,0.000390273351
0.274481695971,0.000426513351
0.274519935971,0.000339713350999999
0.274674335971,0.000369073350999999
0.274835615971,0.000405313350999999
0.274888652656,0.000333310035999999
0.275043052656,0.000362670036
0.275204332656,0.000398910036
0.275365612656,0.000435150035999999
0.275403852656,0.000348350035999999
0.275558252656,0.000377710035999999
0.275647767061,0.000342184441
0.275802167061,0.000371544440999999
0.275963447061,0.000407784440999999
0.276021763416,0.000341060795999999
0.276176163416,0.000370420795999999
0.276337443416,0.000406660795999999
0.276395679776,0.000339857155999999
0.276550079776,0.000369217155999999
0.276711359776,0.000405457155999999
0.276872639776,0.000441697155999999
0.276903999776,0.000348017155999999
0.277065279776,0.000384257155999999
0.277226559776,0.000420497155999999
0.277268477156,0.000337374536
0.277422877156,0.000366734535999999
0.277584157156,0.000402974535999999
0.277745437156,0.000439214535999999
0.277776797156,0.000345534536
0.277938077156,0.000381774536
0.278016472256,0.000335129635999999
0.278170872256,0.000364489636
0.278332152256,0.000400729636
0.278390468611,0.000334005991
0.278544868611,0.000363365990999999
0.278706148611,0.000399605990999999
0.278867428611,0.000435845990999999
0.278898788611,0.000342165991
0.279060068611,0.000378405991
0.279221348611,0.000414645990999999
0.279263105479,0.000331362859
0.279417505479,0.000360722858999999
0.279578785479,0.000396962858999999
0.279740065479,0.000433202858999999
0.279771425479,0.000339522859
0.279932705479,0.000375762859
0.280093985479,0.000412002858999999
0.280137582209,0.000330559588999999
0.280291982209,0.000359919589
0.280453262209,0.000396159589
0.280614542209,0.000432399589
0.280645902209,0.000338719588999999
0.280807182209,0.000374959588999999
0.280885656323,0.000328393702999999
0.281040056323,0.000357753702999999
0.281201336323,0.000393993702999999
0.281362616323,0.000430233702999999
0.281393976323,0.000336553702999999
0.281555256323,0.000372793702999999
0.28171864155,0.000411138929999999
0.281758318574,0.000325775953999999
0.281912718574,0.000355135954
0.282073998574,0.000391375953999999
0.282132234206,0.000324571585999999
0.282286634206,0.000353931585999999
0.282381587084,0.000323844463999999
0.282535987084,0.000353204463999999
0.282630939962,0.000323117341999999
0.282785339962,0.000352477341999999
0.282946619962,0.000388717341999999
0.283004935588,0.000321992967999999
0.283159335588,0.000351352968
0.283320615588,0.000387592968
0.28337885122,0.0003207886
0.28353325122,0.000350148599999999
0.28369453122,0.000386388599999999
0.28385581122,0.000422628599999999
0.28388717122,0.0003289486
0.28404845122,0.0003651886
0.28420973122,0.000401428599999999
0.28437101122,0.000437668599999999
0.28440237122,0.000343988599999999
0.28456365122,0.0003802286
0.28472493122,0.0004164686
0.2847705278,0.000337025179999999
0.2849249278,0.000366385179999999
0.2850862078,0.000402625179999999
0.2852474878,0.00043886518
0.2852788478,0.000345185179999999
0.2854401278,0.000381425179999999
0.2856014078,0.000417665179999999
0.285643564638,0.000334782017999999
0.285797964638,0.000364142017999999
0.285959244638,0.000400382017999999
0.286017400276,0.000333497655999999
0.286171800276,0.000362857655999999
0.286333080276,0.000399097655999999
0.286391395902,0.000332373282
0.286545795902,0.000361733281999999
0.28664074878,0.00033164616
0.28679514878,0.000361006159999999
0.286890021664,0.000330839044
0.287044421664,0.000360199043999999
0.287207800636,0.000398538015999999
0.287263956424,0.000329653803999999
0.287418356424,0.000359013803999999
0.287579996237,0.000395613616999999
0.287637911893,0.000328489272999999
0.287792311893,0.000357849272999999
0.287953591893,0.000394089273
0.288114871893,0.000430329273
0.288146231893,0.000336649272999999
0.288307511893,0.000372889272999999
0.288468791893,0.000409129272999999
0.288516627707,0.000331925086999999
0.288671027707,0.000361285087
0.288832307707,0.000397525087
0.288993587707,0.000433765086999999
0.289024947707,0.000340085086999999
0.289186227707,0.000376325086999999
0.289347507707,0.000412565087
0.289391423864,0.000331441243999999
0.289545823864,0.000360801244
0.289712979271,0.000402916651
0.289765374686,0.000330272066
0.289919774686,0.000359632065999999
0.290081054686,0.000395872065999999
0.29013928959,0.000329066969999999
0.290326753729,0.000391491108999999
0.290388668311,0.000328365691
0.2905675029,0.000382160279999999
0.2907287829,0.000418400279999999
0.2907670229,0.00033160028
0.290939007421,0.000378544801
0.291011881044,0.000326378423999999
0.291166281044,0.000355738424
0.291332260991,0.000396678370999999
0.291385855631,0.000325233010999999
0.291540255631,0.000354594573999999
0.291701535631,0.000390836136999999
0.291759849799,0.000324111867999999
0.291914249799,0.000353473430999999
0.292075529799,0.000389714993999999
0.292236809799,0.000425956556999999
0.292275049799,0.000339158119999999
0.292429449799,0.000368519682999999
0.292517920951,0.000331952397999999
0.292672320951,0.000361313960999999
0.292833600951,0.000397555523999999
0.292891835127,0.000330751262999999
0.293046235127,0.000360112825999999
0.293141185631,0.000330024892999999
0.293295585631,0.000359386455999999
0.293456865631,0.000395628019
0.293515099807,0.000328823758
0.293676046039,0.000364731552999999
0.293837326039,0.000400973115999999
0.293889080863,0.000327689502999999
0.294043480863,0.000357051065999999
0.294204760863,0.000393292628999999
0.294366040863,0.000429534191999999
0.294397400863,0.000335855754999999
0.294558680863,0.000372095754999999
0.294719960863,0.000408335754999999
0.294761796679,0.000325131570999999
0.294916196679,0.000354491570999999
0.295077476679,0.000390731570999999
0.295238756679,0.000426971570999999
0.295270116679,0.000333291570999999
0.295431396679,0.000369531570999999
0.295518827935,0.000331922826999999
0.295673227935,0.000361282826999999
0.295834507935,0.000397522826999999
0.295995787935,0.000433762826999999
0.296027147935,0.000340082826999999
0.296188427935,0.000376322826999999
0.296266820095,0.000329674986999999
0.296421220095,0.000359034987
0.296516170599,0.000328945490999999
0.296670570599,0.000358305490999999
0.296845333574,0.000408028465999999
0.296890129094,0.000327783985999999
0.297073251168,0.000385866059999999
0.297139485372,0.000327060263999999
0.297293885372,0.000356420264
0.29738875707,0.000326251962
0.29754315707,0.000355611961999999
0.29770443707,0.000391851961999999
0.29786571707,0.000428091961999999
0.29789707707,0.000334411962
0.29805835707,0.000370651962
0.29821963707,0.000406891961999999
0.298261473409,0.000323688301
0.298415873409,0.000353048301
0.298577153409,0.000389288300999999
0.298738433409,0.000425528300999999
0.298769793409,0.000331848300999999
0.298931073409,0.000368088301
0.299092353409,0.000404328301
0.299137949419,0.000324884310999999
0.29931062943,0.000372524321999999
0.299387342717,0.000324197608999999
0.299541742717,0.000353557608999999
0.299703022717,0.000389797608999999
0.299761257621,0.000322992512999999
0.299915657621,0.000352352513
0.300010621387,0.000322276278999999
0.300165021387,0.000351636278999999
0.300326301387,0.000387876278999999
0.300487581387,0.000424116278999999
0.300525821387,0.000337316279
0.300680221387,0.000366676278999999
0.300841501387,0.000402916278999999
0.300894297427,0.000330672318999999
0.301048697427,0.000360032318999999
0.301232591622,0.000418886513999999
0.301270831622,0.000332086513999999
0.301440842277,0.000377057168999999
0.301517556523,0.000328731414999999
0.301671956523,0.000358091415
0.301853745233,0.000414840125
0.301891985233,0.000328040124999999
0.302046385233,0.000357400124999999
0.302207665233,0.000393640124999999
0.302265500895,0.000326435786999999
0.302419900895,0.000355795787
0.302581180895,0.000392035786999999
0.302639496521,0.000325311412999999
0.302793896521,0.000354671412999999
0.302955176521,0.000390911412999999
0.303013332159,0.000324027050999999
0.303167732159,0.000353387050999999
0.303352008686,0.000412623577999999
0.303390248686,0.000325823578
0.303544648686,0.000355182014999999
0.303705928686,0.000391420451999999
0.303761365221,0.000321815423999999
0.303915765221,0.000351173861
0.304077045221,0.000387412297999999
0.304238325221,0.000423650735
0.304269685221,0.000329969172
0.304430965221,0.000366207608999999
0.304592245221,0.000402446046
0.304642962051,0.000328121312999999
0.304797362051,0.000357479749999999
0.304958642051,0.000393718186999999
0.305119922051,0.000429956624
0.305151282051,0.000336275061
0.305312562051,0.000372513497999999
0.305473842051,0.000408751935
0.305635122051,0.000444990371999999
0.305666482051,0.000351308808999999
0.305827762051,0.000387547246
0.305989042051,0.000423785682999999
0.306030557269,0.000340259337999999
0.306184957269,0.000369617774999999
0.306346237269,0.000405856211999999
0.306507517269,0.000442094648999999
0.306538877269,0.000348411522999999
0.306700157269,0.000384648396999999
0.306861437269,0.000420885270999999
0.306903034669,0.000337439545
0.307070224225,0.000379585974999999
0.30715237909,0.000336697714
0.30730677909,0.000366054588
0.30746805909,0.000402291461999999
0.307526375445,0.000335564690999999
0.307680775445,0.000364921564999999
0.307842055445,0.000401158438999999
0.308003335445,0.000437395312999999
0.308034695445,0.000343712186999999
0.308195975445,0.000379949060999999
0.308357255445,0.000416185934999999
0.308518535445,0.000452422808999999
0.308549895445,0.000358739682999999
0.308711175445,0.000394976556999999
0.308872455445,0.000431213430999999
0.308910695445,0.000344410304999999
0.309065095445,0.000373767178999999
0.309226375445,0.000410004052999999
0.30928101203,0.000339597511999999
0.30943541203,0.000368954385999999
0.30959669203,0.000405189696999999
0.30975797203,0.000441425007999999
0.30978933203,0.000347740318999999
0.30995061203,0.00038397563
0.310029087125,0.000337406036
0.310183487125,0.000366761346999999
0.310344767125,0.000402996657999999
0.310506047125,0.000439231968999999
0.310537407125,0.000345547279999999
0.310698687125,0.000381782591
0.310859967125,0.000418017901999999
0.311021247125,0.000454253212999999
0.311052607125,0.000360568523999999
0.311240259955,0.000423176664999999
0.3112843372,0.000342209220999999
0.3114387372,0.000371564531999999
0.311650568344,0.000458350987
0.311688808344,0.000371546297999999
0.311843208344,0.000400901609
0.312004488344,0.000437136919999999
0.31205751957,0.000365123456999999
0.31221191957,0.000394478767999999
0.312398276382,0.000455790890999999
0.312436516382,0.000368986202
0.312590916382,0.000398339949999999
0.312772053804,0.000454431119999999
0.312810293804,0.000367624867999999
0.312964693804,0.000396978616
0.3130547693,0.000362007859999999
0.3132091693,0.000391361607999999
0.3133704493,0.000427595356
0.313428686388,0.000360786191999999
0.313583086388,0.000390139939999999
0.313800993937,0.000483001236999999
0.313832353937,0.000389314984999999
0.313993633937,0.000425548732999999
0.314154913937,0.000461782481
0.314186273937,0.000368096228999999
0.314347553937,0.000404329976999999
0.314548831981,0.000480561768999999
0.314580191981,0.000386875516999999
0.314741471981,0.000423109264999999
0.314922790249,0.000479381280999999
0.314954150249,0.000385695029
0.315172067877,0.000478566404999999
0.315203427877,0.000384880153
0.315364707877,0.000421113900999999
0.315525987877,0.000457347648999999
0.315557347877,0.000363661396999999
0.315725417675,0.000406684942999999
0.315797574067,0.000353795082999999
0.315951974067,0.000383148830999999
0.316169081884,0.000475210395999999
0.316200441884,0.000381524144
0.316418360698,0.000474396705999999
0.316449720698,0.000380710453999999
0.316667639512,0.000473583016
0.316698999512,0.000379896763999999
0.316860279512,0.000416130511999999
0.317041478785,0.000472283532999999
0.317072838785,0.000378597281
0.317234118785,0.000414831028999999
0.317415317235,0.000470983226999999
0.317446677235,0.000377296974999999
0.317607957235,0.000413530722999999
0.317769237235,0.000449764470999999
0.317800597235,0.000356078219
0.317961877235,0.000392311966999999
0.318123157235,0.000428545714999999
0.318284437235,0.000464779463
0.318315797235,0.000371093210999999
0.318477077235,0.000407326959
0.318638357235,0.000443559144
0.318669717235,0.000349871328999999
0.318830997235,0.000386103513999999
0.318992277235,0.000422335698999999
0.319153557235,0.000458567883999999
0.319184917235,0.000364880068999999
0.319346197235,0.000401112253999999
0.319507477235,0.000437344438999999
0.319538837235,0.000343656624
0.319700117235,0.000379888809
0.319861397235,0.000416120994
0.320022677235,0.000452353178999999
0.320054037235,0.000358665363999999
0.320215317235,0.000394897548999999
0.320376597235,0.000431129733999999
0.320537877235,0.000467361918999999
0.320569237235,0.000373674103999999
0.320730517235,0.000409906288999999
0.320891797235,0.000446138473999999
0.320923157235,0.000352450658999999
0.321084437235,0.000388682843999999
0.321245717235,0.000424915028999999
0.321406997235,0.000461147213999999
0.321438357235,0.000367459399
0.321599637235,0.000403690020999999
0.321760917235,0.000439920642999999
0.321792277235,0.000346231264999999
0.321953557235,0.000382461886999999
0.322114837235,0.000418692508999999
0.322276117235,0.000454923130999999
0.322307477235,0.000361233753
0.322468757235,0.000397464374999999
0.322630037235,0.000433694997
0.322661397235,0.000340005619
0.322822677235,0.000376236240999999
0.322983957235,0.000412466863
0.323034034105,0.000337494355
0.323188434105,0.000366844976999999
0.323283308175,0.000336669668999999
0.323437708175,0.000366020291
0.323598988175,0.000402250912999999
0.323657224535,0.000335437894999999
0.323811624535,0.000364788516999999
0.3239065786,0.000334693203999999
0.3240609786,0.000364043825999999
0.3242222586,0.000400274447999999
0.3243835386,0.000436505069999999
0.3244148986,0.000342815691999999
0.3245761786,0.000379047876999999
0.3247374586,0.000415280061999999
0.3248987386,0.000451512246999999
0.3249300986,0.000357824431999999
0.3250913786,0.000394056616999999
0.3252526586,0.000430288801999999
0.32529297608,0.000345558467
0.32544737608,0.000374910651999999
0.32560865608,0.000411142836999999
0.32566689244,0.000344331382
0.32582129244,0.000373683566999999
0.32598257244,0.000409915751999999
0.32614385244,0.000446147936999999
0.32617521244,0.000352460122
0.32633649244,0.000388692307
0.32649777244,0.000424924492
0.32653952983,0.000341634067
0.32669392983,0.000370986251999999
0.32685520983,0.000407218436999999
0.32701648983,0.000443450621999999
0.32704784983,0.000349762807
0.32720912983,0.000385994992
0.32737040983,0.000422227177
0.327412247215,0.000339016746999999
0.327566647215,0.000368368931999999
0.327727927215,0.000404601116999999
0.327889207215,0.000440833301999999
0.327920567215,0.000347145486999999
0.328081847215,0.000383377671999999
0.328243127215,0.000419609856999999
0.32828480461,0.000336239436999999
0.32843920461,0.000365591621999999
0.32860048461,0.000401823806999999
0.32876176461,0.000438055991999999
0.32879312461,0.000344368177
0.32895440461,0.000380600361999999
0.32911568461,0.000416832546999999
0.32927696461,0.000453064731999999
0.32930832461,0.000359376916999999
0.32946960461,0.000395609102
0.32963088461,0.000431841287
0.32966912461,0.000345033471999999
0.32982352461,0.000374385656999999
0.329985519066,0.000411332297999999
0.330042070116,0.000342835532999999
0.330196470116,0.000372187718
0.330367487039,0.000418156825999999
0.330415964615,0.000341586586999999
0.330580777983,0.000381353702999999
0.330665333755,0.000340863222999999
0.330819733755,0.000370216970999999
0.330985636128,0.000411073091999999
0.331039313444,0.000339704155999999
0.331193713444,0.000369057903999999
0.331288668696,0.000338966903999999
0.331443068696,0.000368320651999999
0.331604348696,0.000404554399999999
0.331662505788,0.000337665239999999
0.331847860032,0.000397973231999999
0.331911856832,0.000336923779999999
0.332066256832,0.000366277527999999
0.332161212084,0.000336186527999999
0.332315612084,0.000365540276
0.332480064194,0.000404946134
0.332535181438,0.000335017125999999
0.332714963264,0.000389752699999999
0.332784559784,0.000334302968
0.332938959784,0.000363656715999999
0.333100239784,0.000399890463999999
0.333158476144,0.000333080572
0.333312876144,0.000362434319999999
0.333407830209,0.000332342133
0.333562230209,0.000361694317999999
0.333723510209,0.000397926502999999
0.333781826564,0.000331195042999999
0.333936226564,0.000360547227999999
0.334097506564,0.000396779412999999
0.334258786564,0.000433011597999999
0.334290146564,0.000339323783
0.334451426564,0.000375555967999999
0.334529581679,0.000328663267999999
0.334683981679,0.000358015452999999
0.334845261679,0.000394247637999999
0.334903578034,0.000327516177999999
0.335057978034,0.000356868362999999
0.335238507268,0.000412349782
0.335277544828,0.000326339526999999
0.335433499428,0.000357246311999999
0.335526853593,0.000325552661999999
0.335681253593,0.000354904846999999
0.335842533593,0.000391137031999999
0.335900849948,0.000324405571999999
0.336055249948,0.000353757757
0.336150125204,0.000323585198
0.336304525204,0.000352937382999999
0.336483856288,0.000407220652
0.336524094276,0.000322409261999999
0.336678494276,0.000351759883999999
0.336773369532,0.000321585761999999
0.336927769532,0.000350936384
0.337089049532,0.000387167005999999
0.337250329532,0.000423397627999999
0.337281689532,0.000329708249999999
0.337442969532,0.000365938871999999
0.337604249532,0.000402169493999999
0.33765168716,0.000324557744
0.33780608716,0.000353908365999999
0.33796736716,0.000390138988
0.33812864716,0.000426369609999999
0.33816000716,0.000332680231999999
0.33832128716,0.000368910854
0.33848256716,0.000405141475999999
0.33864384716,0.000441372097999999
0.33867520716,0.000347682719999999
0.33883648716,0.000383913341999999
0.33899776716,0.000420143963999999
0.339039447513,0.000336774939
0.339193847513,0.000366125560999999
0.339355127513,0.000402356183
0.339413285332,0.000335464623999999
0.339567685332,0.000364815245999999
0.339748505096,0.000420585631999999
0.339787223644,0.000334254802
0.339979586144,0.000401567924
0.340036464011,0.000333396412999999
0.340205781941,0.000377664964999999
0.340367061941,0.000413895586999999
0.340410420315,0.000332204582999999
0.340564820315,0.000361555204999999
0.340726100315,0.000397785826999999
0.340784338131,0.000330974264999999
0.340938738131,0.000360324887
0.341100018131,0.000396555508999999
0.341261298131,0.000432786131
0.341292658131,0.000339096753
0.341453938131,0.000375327374999999
0.341538014978,0.000334354844
0.341692414978,0.000363705465999999
0.341853694978,0.000399936088
0.342014974978,0.000436166709999999
0.342046334978,0.000342477331999999
0.342224050977,0.000395143953
0.342285889431,0.000331933028999999
0.342440289431,0.000361283651
0.342535167059,0.000331113463999999
0.342689567059,0.000360465648999999
0.342850847059,0.000396697833999999
0.343012127059,0.000432930019
0.343043487059,0.000339242203999999
0.343204767059,0.000375474388999999
0.343366047059,0.000411706573999999
0.343527327059,0.000447938758999999
0.343558687059,0.000354250943999999
0.343719967059,0.000390483128999999
0.343881247059,0.000426715313999999
0.343922846019,0.000343266458999999
0.344077246019,0.000372618643999999
0.344238526019,0.000408850828999999
0.344399806019,0.000445083013999999
0.344431166019,0.000351395198999999
0.344592446019,0.000387627383999999
0.344670604065,0.000340737614999999
0.344825004065,0.000370089799999999
0.344919881693,0.000339919612999999
0.345074281693,0.000369271797999999
0.345235561693,0.000405503982999999
0.345396841693,0.000441736167999999
0.345428201693,0.000348048352999999
0.345589481693,0.000384282100999999
0.345667798756,0.000337552912
0.345822198756,0.000366906659999999
0.345983478756,0.000403140407999999
0.346041636575,0.000336251974999999
0.346196036575,0.000365605723
0.346357316575,0.000401839470999999
0.346415554391,0.000335031034999999
0.346569954391,0.000364384782999999
0.346731234391,0.000400618530999999
0.346892514391,0.000436852279
0.346923874391,0.000343166026999999
0.347085154391,0.000379399774999999
0.347246434391,0.000415633522999999
0.347288112828,0.000332265707999999
0.347442512828,0.000361619456
0.347603792828,0.000397853203999999
0.347765072828,0.000434086951999999
0.347796432828,0.000340400699999999
0.347957712828,0.000376634447999999
0.348118992828,0.000412868196
0.348280272828,0.000449101943999999
0.348311632828,0.000355415691999999
0.348472912828,0.000391649439999999
0.348634192828,0.000427883188
0.348672432828,0.000341076935999999
0.348826832828,0.000370430684
0.348988112828,0.000406664431999999
0.349149392828,0.000442898179999999
0.349180752828,0.000349211927999999
0.349342032828,0.000385445676
0.349503312828,0.000421679423999999
0.349541552828,0.000334873171999999
0.349695952828,0.000364226919999999
0.349857232828,0.000400460667999999
0.350018512828,0.000436694416
0.350049872828,0.000343008164
0.350211152828,0.000379241911999999
0.350372432828,0.000415475659999999
0.350413550772,0.000331547351999999
0.350609366873,0.000402317200999999
0.350662884197,0.000330788272999999
0.350817284197,0.000360142020999999
0.350978564197,0.000396375768999999
0.351036881281,0.000329646600999999
0.351205779535,0.000373498602999999
0.351367059535,0.000409732351
0.351410896795,0.000328523358999999
0.351565296795,0.000357878669999999
0.351726576795,0.000394113980999999
0.351784813155,0.000327305651999999
0.351939213155,0.000356660963
0.352105568604,0.000397971722999999
0.352158765279,0.000326123708999999
0.352313165279,0.000355479019999999
0.352408119344,0.000325388395999999
0.352562519344,0.000354743707
0.352723799344,0.000390979017999999
0.352781955709,0.000324090694
0.352936355709,0.000353446004999999
0.353097635709,0.000389681315999999
0.353155952064,0.000322952981999999
0.353310352064,0.000352308292999999
0.353471632064,0.000388543603999999
0.353529948419,0.000321815269999999
0.353684348419,0.000351170580999999
0.353845628419,0.000387405891999999
0.354006908419,0.000423641202999999
0.354038268419,0.000329956513999999
0.354230990957,0.000397634362999999
0.354278107423,0.000319706139999999
0.354432507423,0.000349061450999999
0.354593787423,0.000385295198999999
0.354755067423,0.000421528947
0.354786427423,0.000327842694999999
0.354947707423,0.000364076442999999
0.355108987423,0.000400310190999999
0.355153144111,0.000319420626999999
0.355307568571,0.000348798835
0.355468848571,0.000385032582999999
0.355527164197,0.000318301956999999
0.355681564197,0.000347655704999999
0.355859540303,0.000400585559
0.355901137183,0.000317136186999999
0.356058551329,0.000349504080999999
0.356150463294,0.000316369794
0.356304863294,0.000345723541999999
0.356466143294,0.000381957289999999
0.356627423294,0.000418191038
0.356665663294,0.000331384786
0.356820063294,0.000360738534
0.356981343294,0.000396972281999999
0.357034139602,0.000324722338
0.357188539602,0.000354076086
0.357349819602,0.000390309833999999
0.357408135957,0.000323579936999999
0.357562535957,0.000352932121999999
0.357738950331,0.000404298680999999
0.357782067636,0.000322368170999999
0.357966562829,0.000381815548999999
0.358031438774,0.000321643678999999
0.358185838774,0.000350995864
0.358280712844,0.000320822118999999
0.358435112844,0.000350174303999999
0.358620135423,0.000410149068
0.358658375423,0.000323341252999999
0.358839053727,0.000378971741999999
0.358903929672,0.000318799872
0.359058329672,0.000348152056999999
0.359219609672,0.000384384241999999
0.359277926027,0.000317652781999999
0.359432326027,0.000347004966999999
0.359593606027,0.000383237151999999
0.359651842387,0.000316425696999999
0.359813595896,0.000353131390999999
0.359974875896,0.000389363575999999
0.360025912706,0.000315352570999999
0.360180312706,0.000344704755999999
0.360341592706,0.000380936940999999
0.360399829066,0.000314125485999999
0.360560048994,0.000349297598999999
0.360749594387,0.000413795176999999
0.360787834387,0.000326987362
0.360945499456,0.000359604615999999
0.361031894056,0.000320951401
0.361186299456,0.000350308985999999
0.361347579456,0.000386541170999999
0.361508859456,0.000422773355999999
0.361547099456,0.000335965540999999
0.361701499456,0.000365317726
0.361865710269,0.000404480723999999
0.361915867134,0.000329589773999999
0.362070267134,0.000358941958999999
0.36224287375,0.000406500759999999
0.36228975082,0.000328330014999999
0.36244415082,0.000357682199999999
0.36260543082,0.000393914384999999
0.36276671082,0.000430146569999999
0.36279807082,0.000336458755
0.36295935082,0.000372690939999999
0.36312063082,0.000408923124999999
0.363165028045,0.000328272534999999
0.36331943375,0.000357630424999999
0.36348071375,0.000393862609999999
0.36364199375,0.000430094794999999
0.36368023375,0.000343286979999999
0.36383463375,0.000372639165
0.36399591375,0.00040887135
0.364048950435,0.00033686022
0.364203350435,0.000366212404999999
0.364364630435,0.000402444589999999
0.364525910435,0.000438676774999999
0.364557270435,0.00034498896
0.364718550435,0.000381221145
0.364879830435,0.00041745333
0.36492166782,0.000334242899999999
0.36507606782,0.000363595084999999
0.365254382831,0.000416862281
0.365295580256,0.000333011890999999
0.365449980256,0.000362364076
0.365623570771,0.000410906775999999
0.365669567896,0.000331856085999999
0.365871213492,0.000408453866999999
0.365918890512,0.000331083071999999
0.366073290512,0.000360435256999999
0.366234570512,0.000396667441999999
0.366292887596,0.000329936710999999
0.366447287596,0.000359288895999999
0.366608567596,0.000395521081
0.366769847596,0.000431753266
0.366801207596,0.000338065450999999
0.366962487596,0.000374297635999999
0.367123767596,0.000410529820999999
0.367285047596,0.000446762005999999
0.367316407596,0.000353074190999999
0.367477687596,0.000389306375999999
0.367638967596,0.000425538560999999
0.36768368536,0.000345208509999999
0.367838322765,0.0003747981
0.367933038029,0.000344465548999999
0.368087438029,0.000373817734
0.368248718029,0.000410049919
0.368409998029,0.000446282104
0.368441358029,0.000352594288999999
0.368602638029,0.000388826473999999
0.368763918029,0.000425058658999999
0.368805675941,0.000341768756
0.368960075941,0.000371120940999999
0.369127545286,0.000413542470999999
0.36917970333,0.0003406527
0.36933410333,0.000370004884999999
0.369504917781,0.000415771520999999
0.36955347596,0.000339281885
0.36970787596,0.000368634069999999
0.36986915596,0.000404866254999999
0.369927393776,0.000338056255999999
0.370092018561,0.000377633226
0.370176655387,0.000337222237
0.370340438734,0.000375957768999999
0.370425955527,0.000336426746999999
0.370585176066,0.000370599470999999
0.370675252688,0.000335628278
0.370829652688,0.000364980462999999
0.370990932688,0.000401212647999999
0.371152212688,0.000437444832999999
0.371183572688,0.000343757018
0.37137803885,0.000413175364999999
0.371422997164,0.000333085864
0.371577397164,0.000362438048999999
0.371738677164,0.000398670233999999
0.37179691498,0.000331860234999999
0.37195131498,0.00036121242
0.37211259498,0.000397444605
0.37227387498,0.00043367679
0.37230523498,0.000339988974999999
0.37246651498,0.000376221159999999
0.37262779498,0.000412454907999999
0.372672273312,0.000331886987999999
0.372826673312,0.000361240735999999
0.372987953312,0.000397474483999999
0.373046191128,0.000330666047999999
0.373200591128,0.000360019796
0.373361871128,0.000396253543999999
0.373523151128,0.000432487291999999
0.373554511128,0.000338801039999999
0.373715791128,0.000375034787999999
0.373877071128,0.000411268535999999
0.374038351128,0.000447502283999999
0.374069711128,0.000353816031999999
0.374230991128,0.000390049779999999
0.374392271128,0.000426283528
0.374433709574,0.000342675722
0.374588109574,0.000372029469999999
0.374749389574,0.000408263217999999
0.374910669574,0.000444496965999999
0.374942029574,0.000350810713999999
0.375103309574,0.000387044462
0.375264589574,0.000423278209999999
0.375306108017,0.000339750401
0.375460508017,0.000369104148999999
0.375621788017,0.000405337896999999
0.375680025833,0.000338529460999999
0.375834425833,0.000367883208999999
0.375995705833,0.000404116957
0.376156985833,0.000440350704999999
0.376188345833,0.000346664452999999
0.376349625833,0.000382898200999999
0.376427862899,0.000336089014999999
0.376582262899,0.000365442762999999
0.376743542899,0.000401676511
0.376801780715,0.000334868075
0.376967155661,0.000375196769
0.377051072514,0.000334067369999999
0.377205472514,0.000363421118
0.377300348956,0.000333251307999999
0.377454748956,0.000362605055999999
0.377616028956,0.000398838803999999
0.377674266772,0.000332030368
0.377828666772,0.000361384115999999
0.377989946772,0.000397617863999999
0.378048146575,0.000330771414999999
0.378202546575,0.000360125162999999
0.378363826575,0.000396358911
0.378422064391,0.000329550475
0.378576464391,0.000358904222999999
0.378737744391,0.000395137970999999
0.378899024391,0.000431371719
0.378930384391,0.000337685466999999
0.379091664391,0.000373919215
0.379169981454,0.000327190025999999
0.379324381454,0.000356543774
0.379485661454,0.000392777521999999
0.379646941454,0.000429011269999999
0.379678301454,0.000335325017999999
0.379839581454,0.000371558765999999
0.380000861454,0.000407792513999999
0.380046619738,0.000328504545999999
0.380201019738,0.000357858293999999
0.380362299738,0.000394092042
0.380523579738,0.000430325789999999
0.380554939738,0.000336639537999999
0.380716219738,0.000372873285999999
0.380877499738,0.000409107033999999
0.380919178175,0.000325739219
0.381073578175,0.000355092966999999
0.381234858175,0.000391326714999999
0.381293095991,0.000324518278999999
0.381451468464,0.0003578445
0.381627984447,0.000409315794
0.381666942986,0.000323229643999999
0.381821342986,0.000352584954999999
0.381982622986,0.000388820265999999
0.382040860802,0.000322013392999999
0.382195260802,0.000351368704
0.382356540802,0.000387604014999999
0.382414778618,0.000320797141999999
0.382569178618,0.000350152452999999
0.382748503162,0.000404432307999999
0.382788581659,0.000319466115999999
0.382942981659,0.000348821426999999
0.383104261659,0.000385056738
0.383265541659,0.000421292048999999
0.383296901659,0.00032760736
0.383458181659,0.000363842670999999
0.383546098362,0.000326714684999999
0.38370050204,0.000356073673999999
0.38386178204,0.000392308984999999
0.383920019856,0.000325502111999999
0.384074419856,0.000354857423
0.384235699856,0.000391092733999999
0.384396979856,0.000427328044999999
0.384435219856,0.000340523356
0.384589619856,0.000369878666999999
0.384750899856,0.000406113977999999
0.384803858532,0.000334027965
0.384958258532,0.000363383275999999
0.385119538532,0.000399618586999999
0.38517761708,0.000332652445999999
0.38533201708,0.000362007756999999
0.38549329708,0.000398243067999999
0.38565457708,0.000434478378999999
0.38568593708,0.000340793689999999
0.38584721708,0.000377029000999999
0.38600849708,0.000413264311999999
0.386050176038,0.000329898580999999
0.386204576038,0.000359253891999999
0.386299402398,0.000329035563
0.386453802398,0.000358390873999999
0.386615082398,0.000394626184999999
0.386673320942,0.000327820039999999
0.386827720942,0.000357175350999999
0.386996306606,0.000400716325999999
0.38704726304,0.000326628070999999
0.38720166304,0.000355983381999999
0.38736294304,0.000392218692999999
0.38752422304,0.000428454003999999
0.38755558304,0.000334767751999999
0.38771686304,0.000371001499999999
0.38787814304,0.000407235248
0.387929181764,0.00033322772
0.388083581764,0.000362581467999999
0.388244861764,0.000398815215999999
0.388303100308,0.000332007507999999
0.388457500308,0.000361361255999999
0.388618780308,0.000397595003999999
0.388780060308,0.000433828751999999
0.388811420308,0.000340142499999999
0.388972700308,0.000376376247999999
0.389133980308,0.000412609996
0.389176379248,0.000329962683999999
0.389330779248,0.000359316431999999
0.389492059248,0.000395550179999999
0.389653339248,0.000431783928
0.389684699248,0.000338097675999999
0.389845979248,0.000374331423999999
0.390007259248,0.000410565171999999
0.390048848854,0.000327108525999999
0.390203248854,0.000356462273999999
0.390376918207,0.000405085374999999
0.390422757061,0.000325877977
0.390577157061,0.000355231724999999
0.390738437061,0.000391465472999999
0.390796595607,0.000324577767
0.390950995607,0.000353931514999999
0.391125696047,0.000403585702999999
0.391170574925,0.000323418328999999
0.391342491176,0.000370288327999999
0.391419849242,0.000322600142
0.391574249242,0.000351953889999999
0.391738685536,0.000391343932
0.39179372416,0.000321336303999999
0.39194812416,0.000350690051999999
0.392043001788,0.000320521427999999
0.392197401788,0.000349875175999999
0.392358681788,0.000386108924
0.392519961788,0.000422342671999999
0.392551321788,0.000328656419999999
0.392712601788,0.000364890167999999
0.392878545928,0.000405788056
0.392916785928,0.000318981804
0.393089018794,0.000366168418
0.393250298794,0.000402402165999999
0.393289338306,0.000316395425999999
0.393443738306,0.000345749173999999
0.39361865757,0.000395623748999999
0.393663297012,0.000315218501999999
0.393817697012,0.000344573812999999
0.394005480606,0.000407312718
0.394043720606,0.000320508028999999
0.39424504128,0.000396784014
0.394287840745,0.000314538789999999
0.394442240745,0.000343894100999999
0.394603520745,0.000380129411999999
0.394764800745,0.000416364722999999
0.394803040745,0.000329560033999999
0.394957440745,0.000358915344999999
0.395118720745,0.000395150656
0.395171680083,0.000323065304999999
0.395357031256,0.000383371788999999
0.395420950457,0.000322246300999999
0.395606932256,0.000383183410999999
0.395768212256,0.000419418722
0.395806452256,0.000332614032999999
0.395960852256,0.000361969343999999
0.396122132256,0.000398204654999999
0.39617517093,0.000326198639999999
0.396329571593,0.000355554613999999
0.396507916927,0.000408856491999999
0.396549115897,0.000325012336
0.39671304264,0.000363895953
0.396893853088,0.000419663275
0.396932093088,0.000332860148999999
0.397086493088,0.000362217022999999
0.397176250844,0.000326931653
0.397330650844,0.000356288527
0.397491930844,0.000392525400999999
0.397550169388,0.000325720819
0.397704569388,0.000355077693
0.397799370794,0.000324835973
0.397953770794,0.000354192847
0.398115050794,0.000390429721
0.398173369336,0.000323705136999999
0.398327769336,0.000353062010999999
0.398489049336,0.000389298884999999
0.39854728788,0.000322494302999999
0.39870168788,0.000351851176999999
0.398893093729,0.000418213899999999
0.398931333729,0.000331410774
0.399125049545,0.000400083463999999
0.399175528914,0.000325519707
0.399329928914,0.000354876581
0.399424728399,0.000324634147999999
0.399579129545,0.000353993730999999
0.399740409545,0.000390232167999999
0.399798728816,0.000323509876
0.399959769612,0.000359509108999999
0.400048008509,0.000322706442999999
0.400202408509,0.000352064879999999
0.400397476271,0.000422091078999999
0.400435716271,0.000335289516
0.400590116271,0.000364647952999999
0.400751396271,0.000400886389999999
0.400804435608,0.000328884163999999
0.400958836271,0.000358243263999999
0.401154361164,0.000428726593999999
0.401192601164,0.000341925030999999
0.401368868378,0.000393150681999999
0.40143670753,0.000335948270999999
0.401591108378,0.000365307555999999
0.40175576073,0.000404918345
0.401810560045,0.000334676096999999
0.40196496073,0.000364035218999999
0.40212624073,0.000400273656
0.402184480002,0.000333471364999999
0.40233888073,0.00036283053
0.4025025955,0.000401503736999999
0.402558434802,0.000332301475999999
0.402712834802,0.000361659912999999
0.402874114802,0.000397898349999999
0.403035394802,0.000434136787
0.403073634802,0.000347335224
0.403232659576,0.000381318434999999
0.403317618514,0.000341235809999999
0.403472018514,0.000370594247
0.403566897328,0.000340431497999999
0.403721297328,0.000369789934999999
0.403882577328,0.000406028371999999
0.404043857328,0.000442266808999999
0.404075217328,0.000348585245999999
0.404236497328,0.000384823682999999
0.40431473635,0.000338021141999999
0.40446913635,0.000367379578999999
0.40463041635,0.000403618015999999
0.404688655622,0.000336815724999999
0.404843055622,0.000366174161999999
0.405004335622,0.000402412598999999
0.405165615622,0.000438651035999999
0.405196975622,0.000344969472999999
0.405358255622,0.000381207909999999
0.405519535622,0.000417446346999999
0.405561135102,0.000334004263999999
0.405715535102,0.000363362701
0.405876815102,0.000399601137999999
0.406038095102,0.000435839575
0.406069455102,0.000342158012
0.406230735102,0.000378396448999999
0.406392015102,0.000414634886
0.406437374535,0.000334952755999999
0.406591774535,0.000364311192999999
0.406753054535,0.00040054963
0.406811293807,0.000333747338999999
0.406981562125,0.000378974093999999
0.407060601137,0.000332971542999999
0.407226060557,0.000373389399999999
0.407309899509,0.000332186788999999
0.407470935476,0.000368181192999999
0.407559174373,0.000331378526999999
0.407713574373,0.000360736964
0.407874854373,0.000396975400999999
0.408036134373,0.000433213838
0.408067494373,0.000339532275
0.408228774373,0.000375770711999999
0.408390054373,0.000412009149
0.408431653853,0.000328567065999999
0.408608388306,0.000380259955999999
0.4086808674,0.000327697486999999
0.408842460768,0.000364249291999999
0.408930139672,0.000326886632999999
0.409084539672,0.000356245069999999
0.409245819672,0.000392483506999999
0.409407099672,0.000428721943999999
0.409438459672,0.000335040380999999
0.409599739672,0.000371278817999999
0.409761019672,0.000407517254999999
0.409802619152,0.000324075172
0.409957019152,0.000353433608999999
0.410118299152,0.000389672046
0.410279579152,0.000425910482999999
0.410310939152,0.000332228919999999
0.410512373009,0.000408621213999999
0.410550613009,0.000321819650999999
0.410705013009,0.000351178087999999
0.410866293009,0.000387416524999999
0.410924372283,0.000320454235999999
0.411078772283,0.000349812672999999
0.411240052283,0.000386051109999999
0.411298290827,0.000319248091
0.411452690827,0.000348606527999999
0.411613970827,0.000384844965
0.411672209371,0.000318041945999999
0.411826609371,0.000347400382999999
0.411987889371,0.000383638819999999
0.412149169371,0.000419877256999999
0.412187409371,0.000333075693999999
0.412341809371,0.000362434130999999
0.412503089371,0.000398672567999999
0.412555648057,0.000326189691
0.412710048057,0.000355548127999999
0.412804925685,0.000325384192999999
0.412959325685,0.000354742629999999
0.413120605685,0.000390981066999999
0.413178764231,0.00032409805
0.413333164231,0.000353456486999999
0.413494444231,0.000389694923999999
0.413552682775,0.000322891905
0.413707082775,0.000352250341999999
0.41387973904,0.000399865043999999
0.413926457872,0.000321542313
0.414080857872,0.000350900749999999
0.414242137872,0.000387139187
0.414403417872,0.000423377623999999
0.414441657872,0.000336576060999999
0.414616831737,0.000386708362999999
0.414685470021,0.000330305084
0.414839951737,0.000359745236999999
0.415001231737,0.000395983673999999
0.415059390283,0.000329100657
0.415213871737,0.000358540547999999
0.415308589449,0.000328216697
0.415463151737,0.000357737421999999
0.415624431737,0.000393975859
0.415682510285,0.000327012843999999
0.415837071737,0.000356532733
0.415998351737,0.000392771169999999
0.416159631737,0.000429009607
0.416197871737,0.000342208043999999
0.416352271737,0.000371566480999999
0.416513551737,0.000407804918
0.416566590411,0.000335802028999999
0.416720990411,0.000365160465999999
0.416882270411,0.000401398902999999
0.417043550411,0.000437637339999999
0.417074910411,0.000343955776999999
0.417236190411,0.000380194213999999
0.417397470411,0.000416432651
0.417558750411,0.000452671087999999
0.417590110411,0.000358989524999999
0.417751390411,0.000395227962
0.417912670411,0.000431466398999999
0.417954268851,0.000348023276
0.418108668851,0.000377381712999999
0.418269948851,0.00041362015
0.418431228851,0.000449858586999999
0.418462588851,0.000356177023999999
0.418623868851,0.000392415461
0.418785148851,0.000428653897999999
0.418826667294,0.000345130777999999
0.418981067294,0.000374489214999999
0.419142347294,0.000410727651999999
0.419303627294,0.000446966088999999
0.419334987294,0.000353284525999999
0.419496267294,0.000389522962999999
0.419657547294,0.0004257614
0.41969898574,0.000342158283
0.41985338574,0.000371516719999999
0.420022384951,0.000415474367999999
0.420072943687,0.000340991541
0.420269568838,0.000412575129
0.420322207522,0.000340172249999999
0.420476607522,0.000369530686999999
0.420637887522,0.000405770686999999
0.420696126066,0.000338969230999999
0.420850526066,0.000368329230999999
0.421011806066,0.000404569230999999
0.421173086066,0.000440809230999999
0.421204446066,0.000347129231
0.421365726066,0.000383369230999999
0.421527006066,0.000419609230999999
0.42156844503,0.000336008194999999
0.42172284503,0.000365368195
0.42188412503,0.000401608195
0.42204540503,0.000437848194999999
0.42207676503,0.000344168194999999
0.42223804503,0.000380408194999999
0.42239932503,0.000416648195
0.42256060503,0.000452888195
0.42259196503,0.000359208194999999
0.42275324503,0.000395448194999999
0.42291452503,0.000431688194999999
0.42295276503,0.000344888194999999
0.42310716503,0.000374248194999999
0.42326844503,0.000410488194999999
0.42342972503,0.000446728194999999
0.42346108503,0.000353046923999999
0.42362236503,0.000389285360999999
0.42378364503,0.000425523797999999
0.423822603569,0.000339440773999999
0.423977003569,0.000368799210999999
0.424138283569,0.000405037647999999
0.424196521385,0.000338233900999999
0.424350921385,0.000367592337999999
0.424512201385,0.000403830774999999
0.424570359204,0.000336947030999999
0.424724759204,0.000366305468
0.424886039204,0.000402543904999999
0.42494427702,0.000335740157999999
0.425105697061,0.000372118636
0.425193533767,0.000334913778999999
0.425347933767,0.000364272216
0.425442890206,0.000334187091999999
0.425597290206,0.000363545529
0.425692166648,0.000333380407999999
0.425846566648,0.000362738845
0.425941523087,0.000332653720999999
0.426095923087,0.000362012158
0.426257203087,0.000398250594999999
0.426315441631,0.000331447575999999
0.426470157991,0.000361122372999999
0.426564715627,0.000330640008999999
0.426719115627,0.000360000008999999
0.426893767982,0.000409612364
0.42693864686,0.000329451241999999
0.42709304686,0.000358811242
0.427264781265,0.000405505646999999
0.427312540071,0.000328224452999999
0.427480203967,0.000370848349
0.427561801927,0.000327406308999999
0.427716201927,0.000356766308999999
0.427877481927,0.000393006308999999
0.428038761927,0.000429246308999999
0.428070121927,0.000335566308999999
0.428231401927,0.000371806308999999
0.428392681927,0.000408046308999999
0.428553961927,0.000444286308999999
0.428585321927,0.000350606309
0.42875759434,0.000397838722
0.42882439267,0.000339597051999999
0.428985134502,0.000375298883999999
0.429151441866,0.000416566247999999
0.42919832128,0.000338405662
0.42935272128,0.000367765661999999
0.42951400128,0.000404005661999999
0.429572160553,0.000337124935
0.429726560553,0.000366484934999999
0.429887840553,0.000402724934999999
0.429946079825,0.000335924206999999
0.430100479825,0.000365284206999999
0.430261759825,0.000401524206999999
0.430423039825,0.000437764206999999
0.430454399825,0.000344084206999999
0.430615679825,0.000380324206999999
0.430776959825,0.000416564206999999
0.430818559305,0.000333123687
0.430972959305,0.000362483686999999
0.431134239305,0.000398723686999999
0.431295519305,0.000434963686999999
0.431326879305,0.000341283687
0.431488159305,0.000377523687
0.431649439305,0.000413763687
0.431810719305,0.000450003686999999
0.431842079305,0.000356323686999999
0.432003359305,0.000392563686999999
0.432164639305,0.000428803687
0.432203679305,0.000342803686999999
0.432358079305,0.000372163686999999
0.432519359305,0.000408403686999999
0.432680639305,0.000444643686999999
0.432711999305,0.000350963686999999
0.432873279305,0.000387203686999999
0.433034559305,0.000423443686999999
0.433075999305,0.000339843687
0.433230399305,0.000369203686999999
0.433391679305,0.000405443686999999
0.433552959305,0.000441683686999999
0.433584319305,0.000348003687
0.433745599305,0.000384243687
0.433906879305,0.000420483686999999
0.433948319305,0.000336883687
0.434102719305,0.000366243687
0.434263999305,0.000402483686999999
0.434425279305,0.000438723686999999
0.434456639305,0.000345043686999999
0.434617919305,0.000381283687
0.434779199305,0.000417523687
0.434820879305,0.000334163687
0.434975279305,0.000363523687
0.435136559305,0.000399763686999999
0.435194719305,0.000332883686999999
0.435349119305,0.000362243687
0.435511395472,0.000399478516999999
0.435568595472,0.000331636953999999
0.435722995472,0.000360995390999999
0.435817875472,0.000330833827999999
0.435972275472,0.000360192264999999
0.436133555472,0.000396430701999999
0.436294835472,0.000432669138999999
0.436326195472,0.000338987575999999
0.436530478607,0.000418229147999999
0.436568718607,0.000331427584999999
0.436723118607,0.000360786022
0.436884398607,0.000397024458999999
0.436942078607,0.000329662895999999
0.437096478607,0.000359021332999999
0.437277574407,0.000415075569999999
0.437315974407,0.000328434006999999
0.437502701118,0.000390119154999999
0.437565261118,0.000327637591999999
0.437719661118,0.000356996028999999
0.437880941118,0.000393234465999999
0.438042221118,0.000429472902999999
0.438080461118,0.000342671339999999
0.438234861118,0.000372029776999999
0.438396141118,0.000408268213999999
0.438557421118,0.000444507952
0.438595661118,0.000357707951999999
0.438750061118,0.000387067951999999
0.438911341118,0.000423307951999999
0.438964300456,0.000351227289999999
0.439139470421,0.000401357254999999
0.439213549495,0.000350396328999999
0.439367949495,0.000379756328999999
0.439541195723,0.000427962556999999
0.439587435145,0.000349161978999999
0.439741835145,0.000378521978999999
0.439836713959,0.000348360793
0.439991113959,0.000377720792999999
0.440152393959,0.000413960792999999
0.440313673959,0.000450200792999999
0.440345033959,0.000356520793
0.440506313959,0.000392760793
0.440584552981,0.000345959814999999
0.440738952981,0.000375319814999999
0.440900232981,0.000411559814999999
0.441061512981,0.000447799815
0.441092872981,0.000354119814999999
0.441254152981,0.000390359814999999
0.441415432981,0.000426599814999999
0.441456952981,0.000343078543
0.441611352981,0.000372436979999999
0.441772632981,0.000408675417
0.441830872981,0.000341873853999999
0.44199189266,0.000377851969999999
0.44208021266,0.000341130406999999
0.442236068328,0.000371944511999999
0.44240289772,0.000413732340999999
0.44245409772,0.000339890777999999
0.44260849772,0.000369249214999999
0.44270345772,0.000339167652
0.44285785772,0.000368526088999999
0.443020831683,0.000406458488999999
0.443077391683,0.000337976926
0.443231791683,0.000367335362999999
0.443393071683,0.0004035738
0.443451311683,0.000336772236999999
0.443605711683,0.000366130674
0.443766991683,0.000402369110999999
0.443928271683,0.000438607548
0.443959631683,0.000344925985
0.444120911683,0.000381164421999999
0.444282191683,0.000417402859
0.444323791683,0.000333961295999999
0.444478191683,0.000363318300999999
0.444639471683,0.000399555174999999
0.444697711683,0.000332752048999999
0.444852111683,0.000362108922999999
0.445013391683,0.000398345796999999
0.445071631683,0.000331542671
0.445226031683,0.000360899545
0.445387311683,0.000397136418999999
0.445445551683,0.000330333292999999
0.445599951683,0.000359690166999999
0.445761231683,0.000395927040999999
0.445819471683,0.000329123914999999
0.445973871683,0.000358480788999999
0.446135151683,0.000394717663
0.446193391683,0.000327914536999999
0.446347791683,0.000357271411
0.446518108239,0.000402544841
0.446567228239,0.000326621714999999
0.446721628239,0.000355978588999999
0.446888235128,0.000397542351999999
0.446941115128,0.000325379225999999
0.447095515128,0.000354736099999999
0.447256795128,0.000390972973999999
0.447315035128,0.000324169847999999
0.447469435128,0.00035352799
0.447659679142,0.000418730440999999
0.447697919142,0.000331928877999999
0.447852319142,0.000361287314999999
0.44801889314,0.000402819749999999
0.44806665314,0.000325538187
0.44822105314,0.000354896623999999
0.44838233314,0.000391135061
0.44844057314,0.000324333497999999
0.44859497314,0.000353691935
0.448776721799,0.000410399030999999
0.448814961799,0.000323597467999999
0.448977626993,0.000361221098999999
0.449063786993,0.000322339535999999
0.449220018306,0.000353529285999999
0.449313054823,0.00032152424
0.449467454823,0.000350882676999999
0.449660027293,0.000418413584
0.449698267293,0.000331612020999999
0.449852667293,0.000360970457999999
0.449942347293,0.000325608895
0.450096823927,0.000355043966
0.450258103927,0.000391282402999999
0.450419383927,0.000427520839999999
0.450457623927,0.000340719276999999
0.450612023927,0.000370077713999999
0.450701625047,0.000334637270999999
0.450856025047,0.000363995707999999
0.451017305047,0.000400234144999999
0.451178585047,0.000436472581999999
0.451209945047,0.000342791018999999
0.451371225047,0.000379029455999999
0.451532505047,0.000415267892999999
0.451693785047,0.000451506329999999
0.451725145047,0.000357824766999999
0.451886425047,0.000394063203999999
0.452047705047,0.000430301640999999
0.452089705572,0.000347260602999999
0.452244105572,0.000376619039999999
0.452405385572,0.000412857477
0.452566665572,0.000449095913999999
0.452598025572,0.000355414350999999
0.452759305572,0.000391652787999999
0.452920585572,0.000427891224999999
0.452961866088,0.000344130177999999
0.453116266088,0.000373488614999999
0.453277546088,0.000409727051999999
0.453438826088,0.000445965488999999
0.453470186088,0.000352283925999999
0.453631466088,0.000388522362999999
0.453709387062,0.000341401774
0.453863787062,0.000370760210999999
0.454025067062,0.000406998648
0.454083147788,0.000340037810999999
0.454247182583,0.000379031042999999
0.454332303647,0.000339110543999999
0.454486703647,0.000368468980999999
0.454647983647,0.000404707417999999
0.454809263647,0.000440945854999999
0.454840623647,0.000347264291999999
0.455001903647,0.000383502728999999
0.455163183647,0.000419741165999999
0.455204384162,0.000335900117999999
0.455358784162,0.000365258554999999
0.455520064162,0.000401496991999999
0.455681344162,0.000437735428999999
0.455712704162,0.000344053865999999
0.455873984162,0.000380292302999999
0.456037399031,0.000418665608999999
0.456076600011,0.000332825025999999
0.456231000011,0.000362183462999999
0.456325802381,0.000331944269999999
0.456480202381,0.000361303931999999
0.456666775937,0.000422837488
0.456705015937,0.000336037487999999
0.456859415937,0.000365397487999999
0.457020695937,0.000401637487999999
0.457073577259,0.000329478809999999
0.457228133285,0.000358994835999999
0.457389413285,0.000395234835999999
0.457550693285,0.000431474835999999
0.457588933285,0.000344674836
0.457743333285,0.000374034835999999
0.457904613285,0.000410274835999999
0.457957494607,0.000338116157999999
0.458119731605,0.000375313155999999
0.458206693779,0.000337235329999999
0.458361093779,0.000366595329999999
0.458522373779,0.00040283533
0.458580375229,0.000335796779999999
0.458734775229,0.000365156779999999
0.458896055229,0.000401396779999999
0.459057335229,0.000437636779999999
0.459088695229,0.000343956779999999
0.459249975229,0.000380196779999999
0.459328778184,0.000333959734999999
0.459483178184,0.000363318459999999
0.459645943232,0.000401041945
0.45970242535,0.000332482499999999
0.45985682535,0.000361840936999999
0.460021522821,0.000401496844999999
0.460076244873,0.000331177333999999
0.460230644873,0.000360535770999999
0.460391924873,0.000396774207999999
0.460553204873,0.000433012645
0.460584564873,0.000339331082
0.460745844873,0.000375569518999999
0.460907124873,0.000411807956
0.460949126448,0.000328767968
0.461103526448,0.000358126404999999
0.461264806448,0.000394364842
0.461426086448,0.000430603278999999
0.461457446448,0.000336921715999999
0.461618726448,0.000373160153
0.461780006448,0.000409398589999999
0.461827688236,0.000332038814999999
0.461982088236,0.000361397251999999
0.462143368236,0.000397635688999999
0.462201450414,0.000330676303999999
0.462355850414,0.000360034740999999
0.462517130414,0.000396271895
0.462575212592,0.000329310946999999
0.462746378982,0.000375434210999999
0.462907658982,0.000411671084999999
0.46294894053,0.000327909506999999
0.46310334053,0.000357266380999999
0.46326462053,0.000393503254999999
0.463322782711,0.000326622309999999
0.463477182711,0.000355979183999999
0.463572066269,0.000325819616
0.463726466269,0.00035517649
0.463887746269,0.000391413364
0.463945828447,0.000324452415999999
0.464125183842,0.000378764684999999
0.464195026461,0.000323564177999999
0.464349426461,0.000352921051999999
0.464531883756,0.000410335220999999
0.464570123756,0.000323532095
0.464724523756,0.000352888969
0.464885803756,0.000389125842999999
0.464942605886,0.000320884846999999
0.465097005886,0.000350241720999999
0.465258285886,0.000386478595
0.465419565886,0.000422715469
0.465450925886,0.000329032342999999
0.465612205886,0.000365269216999999
0.465773485886,0.000401506091
0.465822527112,0.000325504191
0.465976927112,0.000354861064999999
0.466138207112,0.000391097939
0.466299487112,0.000427334812999999
0.466330847112,0.000333651686999999
0.466492127112,0.000369888561
0.466653407112,0.000406125435
0.466814687112,0.000442362308999999
0.466846047112,0.000348679182999999
0.467007327112,0.000384916057
0.467085809074,0.000338354892999999
0.467240209074,0.000367711766999999
0.467401489074,0.000403948640999999
0.467459570526,0.000336986966999999
0.467613970526,0.000366343840999999
0.467775250526,0.000402580714999999
0.467833331978,0.000335619040999999
0.467987731978,0.000364975914999999
0.468160058543,0.000412259353999999
0.468207099719,0.000334257403999999
0.468361499719,0.000363614277999999
0.468522779719,0.000399852434
0.468580861171,0.000332892323
0.468735261171,0.000362250759999999
0.468896541171,0.000398489196999999
0.469057821171,0.000434727633999999
0.469089181171,0.000341046070999999
0.46927135031,0.000398173646999999
0.469328631742,0.000330413515999999
0.469501999114,0.000378739325
0.46957784101,0.000329539657999999
0.46973224101,0.000358898095
0.469913381088,0.000414996609999999
0.469951621088,0.000328195047
0.47011313935,0.000364671745999999
0.47020074154,0.000327232372999999
0.47035715257,0.000358601839999999
0.470449874888,0.000326282595
0.470604274888,0.000355641031999999
0.470790836551,0.000417161131999999
0.470829076551,0.000330359569
0.470983476551,0.000359718005999999
0.471144756551,0.000395956443
0.471197717875,0.000323876204
0.471352190853,0.000353307618999999
0.471513470853,0.000389547315999999
0.471571472303,0.000322508765999999
0.471735791189,0.000361787652
0.471897071189,0.000398027652
0.471945232393,0.000321148855999999
0.472127179836,0.000378056298999999
0.472297764785,0.000423601247999999
0.472336004785,0.000336801247999999
0.472490404785,0.000366161247999999
0.472654076683,0.000404793145999999
0.472704637947,0.000330314409999999
0.472893160511,0.000393796973999999
0.472953722025,0.000329318487999999
0.473108437467,0.00035899393
0.473269717467,0.00039523393
0.473430997467,0.00043147393
0.473469237467,0.000344673929999999
0.473623637467,0.000374033929999999
0.473784917467,0.000410273929999999
0.473837798789,0.000338115252
0.473992198789,0.000367475251999999
0.474153478789,0.000403715251999999
0.474314758789,0.000439955251999999
0.474346118789,0.000346275252
0.474507398789,0.000382515252
0.474668678789,0.000418755252
0.47471035931,0.000335395772999999
0.474886375442,0.000386371905
0.474959416355,0.000334372817999999
0.475113816355,0.000363732817999999
0.475275096355,0.000399972817999999
0.475333177081,0.000333013543999999
0.475487577081,0.000362373543999999
0.475648857081,0.000398613544
0.475810137081,0.000434853544
0.475841497081,0.000341173543999999
0.476002777081,0.000377413543999999
0.476164057081,0.000413653543999999
0.476206297609,0.000330854071999999
0.476360697609,0.000360214072
0.476521977609,0.000396454072
0.476580058335,0.000329494798
0.476734458335,0.000358854797999999
0.476895738335,0.000395094797999999
0.476953819061,0.000328135523999999
0.477108219061,0.000357495523999999
0.477269499061,0.000393735523999999
0.477430779061,0.000429975523999999
0.477462139061,0.000336297086999999
0.477627137203,0.000376256791999999
0.477704098165,0.000328179316999999
0.477872810137,0.000371852851999999
0.477953291143,0.000327295420999999
0.478107691143,0.000356656983999999
0.478202572329,0.000326499732999999
0.478356972329,0.000355861295999999
0.478451773514,0.000325624043999999
0.478606173514,0.000354985607
0.478767453514,0.000391227169999999
0.47882553424,0.000324269458999999
0.47897993424,0.000353631021999999
0.479144450429,0.000393108773999999
0.479199331115,0.000322951022999999
0.479353731115,0.000352312585999999
0.479530017622,0.000403560655999999
0.479573138161,0.000321642757999999
0.479727538161,0.000351004320999999
0.479888818161,0.000387245883999999
0.479946898887,0.000320288173
0.480116249746,0.000364600594999999
0.480196010743,0.000319323154999999
0.480356573773,0.000354847747999999
0.480445294882,0.000318531983
0.480599694882,0.000347895108999999
0.480760974882,0.000384138234999999
0.480819055608,0.000317182086999999
0.480973455608,0.000346545212999999
0.481134735608,0.000382788338999999
0.481192816334,0.000315832190999999
0.481347216334,0.000345195316999999
0.481508496334,0.000381438442999999
0.48156657706,0.000314482294999999
0.481721527744,0.000344396104999999
0.481905622587,0.000403454073999999
0.481943862587,0.000316657199999999
0.482100586909,0.000348344648
0.482261866909,0.000384587773999999
0.482314107562,0.000311791553
0.482468507562,0.000341154678999999
0.48263242509,0.000380035332999999
0.482687945784,0.000310519153
0.482842345784,0.000339882278999999
0.483003625784,0.000376125404999999
0.483061704605,0.000309167351999999
0.483216104605,0.000338530478
0.483394606763,0.000391995762
0.483435487785,0.000307838346999999
0.483589887785,0.000337199909999999
0.483751167785,0.000373441473
0.483912447785,0.000409683035999999
0.483950687785,0.000322884598999999
0.484105087785,0.000352246161999999
0.484193569997,0.000315689937
0.484347969997,0.000345051499999999
0.484442760734,0.000314803799999999
0.484597160734,0.000344165362999999
0.484758440734,0.000380406926
0.484919720734,0.000416648488999999
0.484957960734,0.000329850051999999
0.485112360734,0.000359211614999999
0.485273640734,0.000395453177999999
0.485325162022,0.000321936028999999
0.485479562022,0.000351297591999999
0.485674415009,0.000421112141999999
0.485712655009,0.000334313704999999
0.485867055009,0.000363675267999999
0.486028335009,0.000399916830999999
0.48608121567,0.000327759054999999
0.486235693023,0.000357197970999999
0.486396973023,0.000393439534
0.486558253023,0.000429681096999999
0.486596493023,0.000342882659999999
0.486750893023,0.000372244222999999
0.486912173023,0.000408485785999999
0.486965053684,0.000336328009999999
0.487119453684,0.000365689572999999
0.487280733684,0.000401931136
0.487442013684,0.000438172698999999
0.487473373684,0.000344494262
0.487634653684,0.000380735824999999
0.487795933684,0.000416977387999999
0.487837534204,0.000333539470999999
0.487991934204,0.000362901033999999
0.488153214204,0.000399142597
0.488314494204,0.000435384159999999
0.488345854204,0.000341705723
0.488507134204,0.000377947285999999
0.488668414204,0.000414188848999999
0.488829694204,0.000450430412
0.488861054204,0.000356751974999999
0.489022334204,0.000392993537999999
0.489183614204,0.000429235100999999
0.48922545525,0.000346037709999999
0.48937985525,0.000375399272999999
0.48954113525,0.000411639272999999
0.48970241525,0.000447879272999999
0.48973377525,0.000354199273
0.48989505525,0.000390439273
0.49005633525,0.000426679273
0.49009753628,0.000342840302999999
0.490255894071,0.000376158093999999
0.490346696341,0.000341920363999999
0.490501096341,0.000371280363999999
0.490595898711,0.000341042733999999
0.490750298711,0.000370402733999999
0.490913486693,0.000408550715999999
0.490969728099,0.000339752121999999
0.491153493731,0.000398477753999999
0.491218935367,0.00033887939
0.491373335367,0.000368239389999999
0.491468217739,0.000338081761999999
0.491622617739,0.000367441762
0.491783897739,0.000403681762
0.491841979191,0.000336723213999999
0.491996379191,0.000366083214
0.492157659191,0.000402323214
0.492215819918,0.000335443940999999
0.492370219918,0.000364803940999999
0.492547833938,0.000417376397999999
0.49258959446,0.000334095356999999
0.492746414545,0.000365873879
0.492908150473,0.000402568243999999
0.492963351163,0.000332727370999999
0.493117751163,0.000362085807999999
0.493212632349,0.000331925430999999
0.493367032349,0.000361283868
0.493461833534,0.000331043489999999
0.493616233534,0.000360401926999999
0.493787798652,0.000406925481999999
0.49383563925,0.000329724516999999
0.49399003925,0.000359082954
0.49415131925,0.000395321390999999
0.494209479977,0.000328440554999999
0.494393148021,0.000387067036
0.494554428021,0.000423305472999999
0.494592668021,0.000336503909999999
0.494747068021,0.000365862347
0.494908348021,0.000402100783999999
0.494961228682,0.000329939881999999
0.495115784706,0.000359454342999999
0.495277064706,0.000395692779999999
0.495438344706,0.000431931216999999
0.495476584706,0.000345129653999999
0.495630984706,0.000374488090999999
0.495792264706,0.000410726527999999
0.495845145367,0.000338565625999999
0.495999545367,0.000367924063
0.496160825367,0.000404162499999999
0.496218826092,0.000337121661999999
0.496373226092,0.000366480099
0.496468027277,0.000336239720999999
0.496622427277,0.000365598157999999
0.496783707277,0.000401836594999999
0.496841708002,0.000334795756999999
0.496996108002,0.000364154193999999
0.497180679529,0.000423684157999999
0.497218919529,0.000336882594999999
0.497373319529,0.000366241031999999
0.497534599529,0.000402479468999999
0.497589320213,0.000332158589999999
0.497767902462,0.000385699275999999
0.497929182462,0.000421937713
0.497967422462,0.000335136149999999
0.498121822462,0.000364494586999999
0.498283102462,0.000400733024
0.498336943135,0.000329532134
0.49850337672,0.000370924155999999
0.498586097754,0.000328603626999999
0.498740497754,0.000357962063999999
0.498916911483,0.000409334229999999
0.498959952021,0.000327333205
0.499160286909,0.000402626529999999
0.49920916752,0.000326465577999999
0.499382565691,0.000374822185999999
0.499543845691,0.000411060622999999
0.499583046181,0.000325219549999999
0.499737446181,0.000354577986999999
0.499898726181,0.000390816423999999
0.499956806907,0.000323855586999999


==> data/Latency_Vector_UDP_C0toC1_noSDN.csv <==
0.1005274,0.000527399999999999
0.10068868,0.000561983545
0.10084996,0.000520407782999999
0.1010426,0.000503840328999999
0.101208732796,0.000423479999999999
0.10144350698,0.000423479999999999
0.10166070227,0.000451972243999999
0.10182198227,0.000481287907
0.10198326227,0.000461173004999999
0.10217590227,0.000526314545999999
0.10233718227,0.000507380680999999
0.10250072993,0.000423479999999999
0.102711812578,0.000423479999999999
0.102946872065,0.000423479999999999
0.103186784582,0.000423613082999999
0.103348064582,0.000432790315999999
0.103560699486,0.000449776611999999
0.10381013117,0.000466070476
0.10397141117,0.000438729355999999
0.104195752184,0.000423479999999999
0.104435896885,0.000423479999999999
0.104597176885,0.000449370938999999
0.104807411999,0.000499891231999999
0.104968691999,0.000535001644
0.105129971999,0.000465988884
0.105322611999,0.000452732116999999
0.105566622079,0.000466568931999999
0.105727902079,0.000433746245999999
0.105920542079,0.000480768687999999
0.106081822079,0.000470822675999999
0.106243102079,0.000488797455999999
0.106440271192,0.000489764267999999
0.106601551192,0.000438077107999999
0.106762831192,0.000438297553999999
0.106955471192,0.000451776545999999
0.107146687982,0.000423479999999999
0.107339327982,0.000441607714999999
0.107583400135,0.000448675068999999
0.107763070201,0.000423479999999999
0.107999514505,0.000423479999999999
0.108209521452,0.000423479999999999
0.108390671168,0.000423479999999999
0.108637992533,0.000423479999999999
0.108830632533,0.000439642481999999
0.109023899936,0.000423479999999999
0.109216539936,0.000459895465999999
0.109377819936,0.000457023173999999
0.109589953789,0.000423479999999999
0.109834585893,0.000469553968999999
0.109995970476,0.000423479999999999
0.110208525387,0.000444384129999999
0.110369805387,0.000451847501999999
0.110531085387,0.000438768839999999
0.110723725387,0.00042905777
0.110967736587,0.000488710529999999
0.111129016587,0.000466224005999999
0.111341503847,0.000464201949
0.111502783847,0.000464483073999999
0.111715271107,0.000442163809999999
0.111876551107,0.000465585889999999
0.112069191107,0.000521679153999999
0.112230471107,0.000513703320999999
0.112391751107,0.000481006289
0.112588316377,0.000548368421999999
0.112749596377,0.000463528201
0.112942236377,0.000491043546
0.113103516377,0.000499665711
0.113264796377,0.000518287723
0.113464482037,0.000580815891999999
0.113625762037,0.000494090612999999
0.113818402037,0.000529187996999999
0.113979682037,0.000498340182
0.114140962037,0.000478629409999999
0.114336887746,0.000537108982999999
0.114498167746,0.000529350024999999
0.114690807746,0.000538333878999999
0.114852087746,0.000569918955999999
0.115013367746,0.000542659524999999
0.115206007746,0.000589443584999999
0.115367287746,0.000528342208
0.115528567746,0.000456505545999999
0.115724813499,0.000476326707999999
0.115886093499,0.000495110134999999
0.116078733499,0.000558597337
0.116240013499,0.000472055466999999
0.116401293499,0.000461674122999999
0.116597059186,0.000479930389
0.116758339186,0.000509886874999999
0.116950979186,0.000531839862999999
0.117112259186,0.000566041367
0.117273539186,0.000573478573999999
0.117466179186,0.000545504611999999
0.117627459186,0.000463769172
0.117853629053,0.000503745420999999
0.118014909053,0.000497652280999999
0.118207549053,0.000542855997999999
0.118368829053,0.000557762673999999
0.118530109053,0.000536111302
0.118722749053,0.000494429681999999
0.11889481434,0.000423479999999999
0.119106342194,0.000433976245999999
0.119355555229,0.000483607353999999
0.119518383406,0.000423479999999999
0.119729351183,0.00044694449
0.119890631183,0.000476928232999999
0.120103039158,0.000476948947999999
0.12035233339,0.000477193630999999
0.12051361339,0.000480065814
0.12072602209,0.000473618982999999
0.12097523631,0.000477271982
0.12113651631,0.000444271676999999
0.121349085034,0.000505291587999999
0.121510365034,0.000513766185
0.121703005034,0.000554062514
0.121864285034,0.000519145822999999
0.122025565034,0.000498912192999999
0.122221251226,0.000448318799
0.122470465446,0.000487464932
0.122631745446,0.000513082985999999
0.122824385446,0.000573670693999999
0.122985665446,0.000548970980999999
0.123146945446,0.000475125410999999
0.123342632154,0.000423761569999999
0.123591927572,0.000470849748
0.123762537142,0.000423479999999999
0.123965665059,0.000441783375999999
0.124214880464,0.000481363584
0.124376160464,0.000441762950999999
0.124588729915,0.000439995284999999
0.124755901778,0.000423479999999999
0.124962550267,0.000448126660999999
0.125211765672,0.000459039804999999
0.125373045672,0.000478167252
0.125565685672,0.000517154837
0.125726965672,0.000443236661
0.125959378347,0.000437596213999999
0.126150985208,0.000423479999999999
0.126343625208,0.000450534627999999
0.126506534479,0.000423479999999999
0.126712449971,0.000451214049999999
0.126961721669,0.000464818539999999
0.127130368061,0.000423479999999999
0.127335723602,0.000446819319
0.12749781036,0.000423479999999999
0.127721402788,0.000423479999999999
0.127882682788,0.000431079770999999
0.128110120218,0.000423479999999999
0.128274331768,0.000423479999999999
0.128519013125,0.000423479999999999
0.128711653125,0.000432151052999999
0.128960284879,0.000466834829
0.129121564879,0.000483903040999999
0.129282844879,0.000428877768
0.129483230165,0.000423479999999999
0.129719482441,0.000433784742999999
0.129968696661,0.000464614029
0.13013691855,0.000423479999999999
0.130342446218,0.000469395948999999
0.130503726218,0.000483812339999999
0.13071621493,0.000483241768999999
0.13087749493,0.000461627993999999
0.131090063654,0.000444143150999999
0.131251343654,0.000454814930999999
0.131443983654,0.000501835071999999
0.131605263654,0.000522510939
0.131766543654,0.000468530855999999
0.131969350914,0.000542531494999999
0.132130630914,0.000485437214999999
0.132323270914,0.000541502694999999
0.132484550914,0.000550601382999999
0.132645830914,0.000493224580999999
0.132841996656,0.000538245693999999
0.133003276656,0.000538661313
0.133195916656,0.000521643399999999
0.133357196656,0.000550043612999999
0.133518476656,0.000516867457999999
0.133711116656,0.000583352449
0.133872396656,0.000515502687
0.134033676656,0.000428741507999999
0.134241351996,0.000423479999999999
0.134402631996,0.000437056098999999
0.134603678409,0.000449053329
0.134775660971,0.000423479999999999
0.13499910374,0.000423479999999999
0.135226633794,0.000450200621
0.135387913794,0.000459180264999999
0.135600481791,0.00048985216
0.135761761791,0.000436687015999999
0.135974249777,0.000463405056999999
0.136147893239,0.000423479999999999
0.136348059531,0.000436378762999999
0.136597352577,0.000455103049
0.136758632577,0.000467090271999999
0.136971120563,0.000457912505999999
0.137220333598,0.000460343206999999
0.137469626644,0.00047684753
0.137638812445,0.000423479999999999
0.13788694148,0.000423479999999999
0.138106137681,0.000423479999999999
0.138267417681,0.000459253986999999
0.138466463819,0.000499615194999999
0.138627743819,0.000484583677
0.138840231805,0.00052193012
0.139001511805,0.000543127994999999
0.139194151805,0.000488180535999999
0.139355431805,0.000473695474999999
0.139516711805,0.00043882413
0.139712637514,0.000466799151999999
0.139892927459,0.000423479999999999
0.140086452838,0.000440583826999999
0.140247732838,0.000431954899999999
0.140460140813,0.00046942551
0.140621420813,0.000467976650999999
0.14083398881,0.000458642174999999
0.141083201845,0.000467078593
0.141244481845,0.000462694803999999
0.141456969831,0.000431073955999999
0.141618249831,0.000429281201999999
0.141847806129,0.000423479999999999
0.142009086129,0.000428432159999999
0.142213810447,0.000423479999999999
0.142453742206,0.000437108747
0.142619131965,0.000423479999999999
0.14283814878,0.000423479999999999
0.143076800363,0.000433431302999999
0.143239228282,0.000423479999999999
0.143400508282,0.000447691297999999
0.143593148282,0.000483313849999999
0.143754428282,0.000445601954999999
0.143961942306,0.000468556328999999
0.144123222306,0.000443844508
0.144335855754,0.000474163636999999
0.144497135754,0.00044486956
0.144658415754,0.000426969687999999
0.144883284862,0.000423479999999999
0.145095133478,0.000446660858
0.145256413478,0.000472143734999999
0.145468982202,0.000477207475999999
0.145630262202,0.000487663149999999
0.145842670902,0.000469162434999999
0.146007158359,0.000423479999999999
0.146216526603,0.000485552324999999
0.146377806603,0.000513099948
0.146570446603,0.000579528925999999
0.146731726603,0.000504302718
0.146893006603,0.000523899566999999
0.147097334091,0.000505828059
0.147258614091,0.000426462629999999
0.147471102803,0.000424553997999999
0.147720317023,0.000438429556999999
0.147891418724,0.000423479999999999
0.148094145972,0.000449386313
0.148255425972,0.000463902319
0.148448065972,0.000472131137999999
0.14862237083,0.000423479999999999
0.148843324174,0.000449879665999999
0.149004604174,0.000466176280999999
0.149165884174,0.000484477609999999
0.149358524174,0.000470934731
0.149519804174,0.000439811780999999
0.149727172118,0.000481469129
0.149888452118,0.000499372393
0.150081092118,0.000547028635
0.150242372118,0.000567132092999999
0.150403652118,0.000531046794999999
0.150599818904,0.000590681059999999
0.150761098904,0.000569635564999999
0.150953738904,0.000527634194
0.151115018904,0.000552231762
0.151276298904,0.000535223526999999
0.151468938904,0.000543710942999999
0.151630218904,0.000507466304999999
0.151791498904,0.000454215784
0.151987745703,0.000522078959999999
0.152149025703,0.000466934291999999
0.152361515141,0.000458553292
0.152522795141,0.000493612488
0.152715435141,0.000522716717999999
0.152876715141,0.000529888533999999
0.153037995141,0.000503240105999999
0.153233656291,0.000454686082999999
0.15339717662,0.000423479999999999
0.153607426392,0.000496546185999999
0.153768706392,0.000513122152
0.15398127657,0.000476638639999999
0.15414255657,0.000502293505999999
0.15433519657,0.000558126266999999
0.15449647657,0.000515205280999999
0.15465775657,0.000432823095999999
0.154890506784,0.000423479999999999
0.155102676892,0.000454727821
0.155351893482,0.000487982369
0.155513173482,0.000431482621999999
0.155725663646,0.000480599529
0.155886943646,0.000501908109999999
0.156079583646,0.000514063274999999
0.156240863646,0.000501371485
0.156402143646,0.000471170336999999
0.156597750856,0.000436107835999999
0.15684704746,0.000484257242999999
0.15700832746,0.000508227492999999
0.15720096746,0.000564364044999999
0.15736224746,0.000593648316
0.15752352746,0.000619111754999999
0.15771616746,0.000657105093999999
0.15787744746,0.000588445972999999
0.15803872746,0.000559429655999999
0.15823136746,0.000562935297999999
0.15839264746,0.000517986300999999
0.15858528746,0.000517552440999999
0.15874656746,0.000549774279
0.15890784746,0.000513535313999999
0.159102494502,0.000486796223999999
0.159263774502,0.000476047900999999
0.159456414502,0.000482309808
0.159645289654,0.000423479999999999
0.15985001846,0.000497501350999999
0.16001129846,0.000495022896
0.160223868638,0.000478653148999999
0.160394573344,0.000423479999999999
0.160599576363,0.000423479999999999
0.160770589163,0.000423479999999999
0.160971397283,0.000460193957999999
0.161220693887,0.000484261042999999
0.161381973887,0.000511735143999999
0.161574613887,0.000493928523999999
0.161735893887,0.000482617368
0.161897173887,0.000439655998999999
0.162121857774,0.000423479999999999
0.162353600288,0.000423479999999999
0.162591295903,0.000473965868
0.162758088358,0.000423479999999999
0.162965058213,0.000449556875
0.163214356003,0.000452741785999999
0.163375636003,0.000443626629
0.163568276003,0.000461574941999999
0.163747516393,0.000423479999999999
0.163966870709,0.000461698887999999
0.1642162224,0.000468890033999999
0.1643775024,0.000473015848999999
0.1645387824,0.000461575873999999
0.1647314224,0.000442073172999999
0.164975519215,0.000449036224999999
0.165136799215,0.000470183739999999
0.165329439215,0.000507630528999999
0.165490719215,0.000515377576999999
0.165651999215,0.000490468912
0.165844639215,0.000509954233999999
0.166005919215,0.000431643356999999
0.166167199215,0.000453696276999999
0.16636328703,0.000445893398999999
0.16652456703,0.000465571523999999
0.16673705792,0.000506281841
0.16689833792,0.000502011232999999
0.16709097792,0.000484636790999999
0.167254262972,0.000423479999999999
0.167484677222,0.000465902548999999
0.167645957222,0.000465152251
0.167858528127,0.000441977872999999
0.168019808127,0.000434274053
0.168232379032,0.000429546165999999
0.168481596807,0.000484343782999999
0.168642876807,0.000441374070999999
0.168855367697,0.000485267128999999
0.169016647697,0.000518469633999999
0.169209287697,0.000567505971999999
0.169370567697,0.000587304467999999
0.169531847697,0.000535094784999999
0.169724487697,0.000514100769999999
0.169885767697,0.000473912217999999
0.170116662037,0.000495818181
0.170277942037,0.000476158696999999
0.170490432927,0.000476639940999999
0.170651712927,0.000465629173
0.170844352927,0.000520765165999999
0.171005632927,0.000437013067999999
0.171166912927,0.000464238761999999
0.171362680682,0.000532593940999999
0.171523960682,0.000446427283999999
0.171736371557,0.000506897056999999
0.171897651557,0.000470688007
0.172110222462,0.000436289950999999
0.172271502462,0.000438443837999999
0.172502798008,0.000423479999999999
0.172733372288,0.000525867110999999
0.172894652288,0.000451141647999999
0.173107223193,0.000450136448
0.173268503193,0.000451694738999999
0.173480994083,0.000427327729999999
0.173642274083,0.000460292410999999
0.173854764973,0.000469578723999999
0.174016044973,0.000464665885999999
0.174228615878,0.000431346649999999
0.174389895878,0.000446554598999999
0.174604506653,0.000423479999999999
0.174851725213,0.000481642101999999
0.175013005213,0.000454093488999999
0.175205645213,0.000473380094999999
0.175366925213,0.000443398979
0.175599260797,0.000432646127999999
0.175848559773,0.000445337322999999
0.17603634175,0.000423479999999999
0.176241220173,0.000423479999999999
0.176441657398,0.000430372057999999
0.176634297398,0.000463926668999999
0.176795577398,0.000481673088999999
0.17700294799,0.000457005808999999
0.17725216695,0.000501842669999999
0.17741344695,0.000500667232999999
0.17760608695,0.00051077977
0.17776736695,0.000501915829999999
0.17792864695,0.000475357136999999
0.17812128695,0.000523793693999999
0.17828256695,0.000506885239
0.178498099174,0.000484145982999999
0.178659379174,0.000519362033999999
0.178871950806,0.000485825652999999
0.179033230806,0.000435743936999999
0.179245802438,0.00051088852
0.179407082438,0.000510946534999999
0.179599722438,0.000511202342
0.179761002438,0.000456963860999999
0.179922282438,0.000444635431999999
0.180117970694,0.000486938192
0.180279250694,0.000466360706999999
0.180491822326,0.000432422026
0.180741041286,0.000473230380999999
0.180902321286,0.000454427118999999
0.181114892918,0.000456362251999999
0.181288085455,0.000423479999999999
0.181488734703,0.000495491746999999
0.181656664386,0.000423479999999999
0.181862514674,0.000436523161999999
0.18211181365,0.000436929430999999
0.18227309365,0.000425321569999999
0.182497085746,0.000423479999999999
0.182734782402,0.000478550801999999
0.182908064627,0.000423479999999999
0.183108633859,0.000431659452999999
0.183357852819,0.000444970309
0.183607151795,0.000459255926999999
0.183768431795,0.000427455007999999
0.183980923411,0.000437235011999999
0.184142203411,0.000426095502999999
0.184354695027,0.000445820936999999
0.184515975027,0.000466986017
0.184728466643,0.000469390478
0.184889746643,0.000469780570999999
0.185082386643,0.000532048519999999
0.185243666643,0.000553816226999999
0.185404946643,0.000576792549999999
0.185597586643,0.00060487156
0.185758866643,0.000610334710999999
0.185920146643,0.000576266819999999
0.186115514835,0.000533340732999999
0.186276794835,0.000497107369999999
0.186469434835,0.000490005278999999
0.186630714835,0.000496529839
0.186791994835,0.000490855966999999
0.186987682575,0.00048335271
0.187148962575,0.000474469499999999
0.187361453465,0.000448086140999999
0.187610751255,0.000462572351999999
0.187772031255,0.000444582904999999
0.18798444213,0.000467292266999999
0.18814572213,0.000444238768999999
0.18833836213,0.000488833443999999
0.18849964213,0.000470768363999999
0.18866092213,0.000483604371999999
0.1888567699,0.000465051162999999
0.1890180499,0.000435955363999999
0.18923054079,0.000483375589
0.18939182079,0.000519268145999999
0.18958446079,0.000512245278999999
0.18974574079,0.000427247554
0.189980794902,0.000454318407999999
0.190142074902,0.000453955357
0.190334714902,0.000496549816999999
0.190502357854,0.000423479999999999
0.190666014265,0.000423479999999999
0.190858654265,0.000440717744999999
0.191045549271,0.000423479999999999
0.191281880872,0.000423479999999999
0.191482278572,0.000444801904999999
0.191731633824,0.000453129818
0.191900994089,0.000423479999999999
0.192105631577,0.000449144371999999
0.192279064739,0.000423479999999999
0.192479621854,0.000454723858
0.192728975919,0.000476363101999999
0.192890255919,0.000462297257
0.193051535919,0.000493881625999999
0.193244175919,0.000438442672999999
0.1934102311,0.000423479999999999
0.193652435503,0.000423479999999999
0.193861965149,0.000424004513999999
0.194023245149,0.000426947405
0.194235815327,0.000444009538999999
0.194485031917,0.000448609508
0.194646311917,0.000470703768
0.194838951917,0.000504315097
0.195000231917,0.000530337879
0.195161511917,0.000470959054999999
0.195354151917,0.000535887964999999
0.195515431917,0.000555011545999999
0.195676711917,0.000558712962999999
0.195873038729,0.000575879933
0.196034318729,0.000571520193999999
0.196226958729,0.000566234671
0.196388238729,0.000485456159
0.196620731417,0.000475351139999999
0.196782011417,0.00050506762
0.196974651417,0.00049818123
0.197136425307,0.000423479999999999
0.197368357904,0.000432796204999999
0.197529637904,0.000442634466999999
0.197742047329,0.000434419585999999
0.197903327329,0.000447066753999999
0.198117085523,0.000423479999999999
0.198278365523,0.000458643592
0.198489654055,0.000533653001
0.198650934055,0.000492535150999999
0.198863422767,0.000456907199999999
0.199112716999,0.000469128775
0.199273996999,0.000471519600999999
0.199466636999,0.000480010844999999
0.199627916999,0.000456321610999999
0.199789196999,0.000429052812999999
0.200029531599,0.000423479999999999
0.200234259147,0.000490712734
0.200395539147,0.000522036426999999
0.200607947847,0.000548981819
0.200769227847,0.000527979442999999
0.200961867847,0.000566211586999999
0.201123147847,0.000595132801
0.201284427847,0.000615932248999999
0.201477067847,0.000576477843
0.201638347847,0.000562799420999999
0.201799627847,0.000552235332999999
0.201994993479,0.000539900053999999
0.202156273479,0.000498010278999999
0.202368681454,0.000471169352
0.20252996639,0.000423479999999999
0.202742534387,0.00047053766
0.202903814387,0.000467290161999999
0.203116302373,0.000450613672
0.203365515408,0.000477851304999999
0.203526795408,0.000478987183999999
0.203739363405,0.000477314281
0.203900643405,0.000443397120999999
0.204113131391,0.000480927604999999
0.204274411391,0.000450850089
0.204467051391,0.000507835955999999
0.204628331391,0.000460906239999999
0.204860903115,0.000483213094999999
0.205037584314,0.000423479999999999
0.205234710722,0.000495455461
0.205404887614,0.000423479999999999
0.205649676034,0.000423479999999999
0.205874215961,0.000423479999999999
0.206123225192,0.000423479999999999
0.206292628343,0.000423479999999999
0.206523670862,0.000423479999999999
0.206745005174,0.000423479999999999
0.206979097126,0.000442506012
0.207164247967,0.000423479999999999
0.207356887967,0.000452697984999999
0.207519829861,0.000423479999999999
0.207726637066,0.000502169113999999
0.207887917066,0.000520413351999999
0.208049197066,0.000492473384999999
0.208241837066,0.000532281142999999
0.208403117066,0.000522374930999999
0.208564397066,0.000551766520999999
0.208757037066,0.000505506875999999
0.208918317066,0.000431167889
0.209147788812,0.000423479999999999
0.2093748388,0.000484006126999999
0.2095361188,0.000431170269999999
0.209748606786,0.000465290329
0.209909886786,0.000463858770999999
0.210102526786,0.000522697416999999
0.210263806786,0.000506246852999999
0.210425086786,0.000493986902999999
0.210620851956,0.000544702879999999
0.210782131956,0.000472095063999999
0.210994619216,0.000476133161
0.211155899216,0.000488323415
0.211368386476,0.000461049180999999
0.211529666476,0.000424869069999999
0.211742233746,0.000455449034999999
0.21191555868,0.000423479999999999
0.21211604444,0.000467212606
0.21227732444,0.000434607713
0.2124898117,0.000505607066999999
0.2126510917,0.000516822566
0.2128437317,0.000520205756999999
0.2130050117,0.000544299083999999
0.2131662917,0.000474097370999999
0.2133589317,0.000492294391999999
0.2135202117,0.000499439662999999
0.2136814917,0.000535237118999999
0.21387637676,0.000532745777999999
0.21403765676,0.000547763322999999
0.21423029676,0.000529608066999999
0.21439157676,0.000443787840999999
0.21462398651,0.000475123427999999
0.21478526651,0.000470356059999999
0.21499775377,0.000457506802999999
0.21524696562,0.000477173148999999
0.21540824562,0.000461543155999999
0.21560088562,0.000477232123
0.215789210636,0.000423479999999999
0.216004483638,0.000423479999999999
0.216165763638,0.000455647332999999
0.216368409668,0.000480050118999999
0.216529689668,0.000504593309999999
0.216742256938,0.000511700818999999
0.216903536938,0.000502422983999999
0.217096176938,0.000486598622999999
0.217257456938,0.000451398168999999
0.217491146848,0.000463252644999999
0.217740278688,0.000474871718999999
0.217901558688,0.000460613402999999
0.218114045948,0.000436182523999999
0.218275325948,0.000464327213999999
0.218487813208,0.000466129800999999
0.218649093208,0.000473526043999999
0.218841733208,0.000473807480999999
0.219013035099,0.000423479999999999
0.219236323709,0.000428445573999999
0.219485534374,0.000462477474999999
0.219646814374,0.000437012746
0.219859300908,0.000457565747999999
0.220020580908,0.000439118965999999
0.220251815668,0.000423479999999999
0.220482384236,0.000491445576999999
0.220643664236,0.000517854339
0.220836304236,0.000494634592999999
0.221012077661,0.000423479999999999
0.221234838833,0.000423479999999999
0.221396118833,0.000428879347999999
0.221607885286,0.000511075676999999
0.221769165286,0.000496490435
0.22198165182,0.000474258120999999
0.22214293182,0.000456538897999999
0.22233557182,0.000488668131999999
0.222512296424,0.000423479999999999
0.222673576424,0.000459425366
0.222879069188,0.000423479999999999
0.223110339578,0.000445520721999999
0.223271619578,0.000453742355
0.223432899578,0.000486928219999999
0.223625539578,0.000553634679999999
0.223786819578,0.000473989360999999
0.223994185536,0.000469711217999999
0.22416109776,0.000423479999999999
0.224367903655,0.000430777770999999
0.22461711432,0.00048783398
0.22477839432,0.000467166659999999
0.224990960863,0.000479709051999999
0.225152240863,0.000434228810999999
0.225364726671,0.000475084646999999
0.225526006671,0.000427835399999999
0.225738492479,0.000486174489
0.225899772479,0.000512283023999999
0.226092412479,0.000539670856999999
0.226253692479,0.000499534929
0.226414972479,0.000489861657
0.226611856727,0.000470967507
0.226774126647,0.000423479999999999
0.226985652359,0.000491919318999999
0.227146932359,0.000507194003999999
0.227339572359,0.000566779572999999
0.227500852359,0.000570017977999999
0.227662132359,0.000562753384
0.227858536559,0.000623126553999999
0.228019816559,0.000584127906999999
0.228212456559,0.000562470939999999
0.228373736559,0.000579098178
0.228535016559,0.000572610989
0.228727656559,0.00054934475
0.228888936559,0.000516299327
0.229050216559,0.000549359769999999
0.229249661626,0.000616639759999999
0.229410941626,0.000642912122999999
0.229603581626,0.000645909962999999
0.229764861626,0.000587801691
0.229926141626,0.000620047529999999
0.230121986288,0.000633806242999999
0.230283266288,0.000566986528999999
0.230475906288,0.000551050799
0.230637186288,0.000519091098999999
0.230798466288,0.000481769636
0.230994150932,0.000440394280999999
0.231174121378,0.000423479999999999
0.231367966308,0.000439597526999999
0.231617178158,0.000475940412999999
0.231798755559,0.000423479999999999
0.231991395559,0.000471538314
0.232153852961,0.000423479999999999
0.232364820031,0.000505188223999999
0.232526100031,0.000430817314999999
0.232749369414,0.000423479999999999
0.232987779914,0.000473124499999999
0.233149059914,0.000493443418999999
0.233341699914,0.000483399289999999
0.233502979914,0.000489762164999999
0.233664259914,0.000447183281999999
0.233867305994,0.000438511147999999
0.234028585994,0.000461509283999999
0.234221225994,0.000469531047999999
0.234382505994,0.000432611874999999
0.234543785994,0.000437188660999999
0.234750170278,0.000423479999999999
0.23492005911,0.000423479999999999
0.235133671304,0.000423479999999999
0.235362800644,0.000454187426
0.23555829239,0.000423479999999999
0.23575093239,0.000465610993
0.235933350993,0.000423479999999999
0.236125990993,0.000457819011999999
0.236287270993,0.000456815959
0.236501206556,0.000423479999999999
0.236662486556,0.000454008302999999
0.236868719428,0.000511521973
0.237029999428,0.000482692623999999
0.237191279428,0.000471973340999999
0.237383919428,0.000509350877999999
0.237545199428,0.000460061786
0.23775256671,0.000432604020999999
0.238001699734,0.000432057528999999
0.238163483205,0.000423479999999999
0.238375651147,0.000504993630999999
0.238536931147,0.00050061153
0.238729571147,0.000506137186999999
0.238890851147,0.000520892722999999
0.239052131147,0.000546538212999999
0.239248456911,0.00056127287
0.239409736911,0.000480969677999999
0.239622304908,0.000473142048999999
0.239783584908,0.000470486289999999
0.239996072894,0.000446897338999999
0.240184814841,0.000423479999999999
0.240377454841,0.000433201996999999
0.240538734841,0.000436404554999999
0.240746246873,0.000426262628999999
0.240995592629,0.000433492399999999
0.241244938385,0.000475429672
0.241408612975,0.000423479999999999
0.241618844599,0.000488150573
0.241780124599,0.000430902577
0.241992755863,0.000456364236999999
0.242154035863,0.000481721399999999
0.242315315863,0.000469695474999999
0.242507955863,0.000446154460999999
0.242682557696,0.000423479999999999
0.242876642656,0.000454267128999999
0.243125854506,0.000454885353999999
0.243291203132,0.000423479999999999
0.24353432178,0.000423479999999999
0.24374880929,0.000506571205999999
0.24391008929,0.000529841360999999
0.24410272929,0.000520676602999999
0.24426400929,0.000465502388999999
0.24442528929,0.000471278334999999
0.24462641513,0.000426907209999999
0.24487554697,0.000458384289999999
0.24503682697,0.000464912880999999
0.24524939424,0.000471927614999999
0.24541067424,0.000465738066999999
0.2456231615,0.000462290234
0.2457844415,0.000425496161999999
0.246002007053,0.000423479999999999
0.246163287053,0.000428327025999999
0.246399976941,0.000423479999999999
0.246649102105,0.000423479999999999
0.246882036633,0.000423479999999999
0.247050498882,0.000423479999999999
0.247243138882,0.000460790333999999
0.2474222117,0.000423479999999999
0.247669401428,0.000423479999999999
0.247865966698,0.000432076792999999
0.248031423726,0.000423479999999999
0.248239750466,0.000457815131999999
0.248429728641,0.000423479999999999
0.248642986267,0.000423479999999999
0.248807850932,0.000423479999999999
0.249054674514,0.000423479999999999
0.249291122075,0.000423479999999999
0.249503738084,0.000423479999999999
0.249743244252,0.000454865580999999
0.249931094929,0.000423479999999999
0.250131604622,0.000423479999999999
0.250367831323,0.000472754604
0.250529111323,0.000494279407999999
0.250690391323,0.000432468086999999
0.250883031323,0.000438659158
0.251127041403,0.000450904877999999
0.251288321403,0.000470332546999999
0.251500967955,0.000437342925999999
0.251673505159,0.000423479999999999
0.251874710424,0.000490641468999999
0.252035990424,0.000491907250999999
0.252248562979,0.000466657279999999
0.252409842979,0.000461185035999999
0.252622329513,0.000427411807999999
0.252871540178,0.000452901271
0.253032820178,0.000430791345999999
0.253245386721,0.000508912068999999
0.253406666721,0.000441586955999999
0.253619153255,0.000430265703999999
0.253801741665,0.000423479999999999
0.253994381665,0.000489909585
0.254155661665,0.000509144959999999
0.254366868055,0.000506352527999999
0.254528148055,0.000468775334
0.254740634589,0.000468756304999999
0.254901914589,0.000459919497
0.255114401123,0.000468733941999999
0.255275681123,0.000450660612
0.255468321123,0.000466575485
0.255629601123,0.000498848531999999
0.255790881123,0.000428963636999999
0.255997338179,0.000423479999999999
0.256158618179,0.000430958536999999
0.256368863763,0.000501438283
0.256530143763,0.000532629500999999
0.256722783763,0.000540306105999999
0.256884063763,0.000503090215999999
0.257045343763,0.000427125724
0.257281732009,0.000423479999999999
0.257493657761,0.000464625211999999
0.25769386748,0.000423479999999999
0.257887089898,0.000423479999999999
0.258130597644,0.000470226258999999
0.258291877644,0.000484176803999999
0.258453157644,0.000505974121999999
0.258645797644,0.000543067112999999
0.258807077644,0.000511870439999999
0.259014362271,0.000485623193
0.259176592551,0.000423479999999999
0.259388197556,0.000506040475999999
0.259549477556,0.000455000799999999
0.259761882631,0.000536556901999999
0.259923162631,0.000448083716
0.260135647713,0.000437554503999999
0.260296927713,0.000444911781
0.260509412795,0.000471133078999999
0.260679772369,0.000423479999999999
0.260909748185,0.000423479999999999
0.261132394156,0.000492518798
0.261293674156,0.000512055186999999
0.261506078506,0.000483074962999999
0.261667358506,0.000496186388999999
0.261859998506,0.000547739312
0.262021278506,0.000540228662999999
0.262182558506,0.000544921171
0.262375198506,0.000603466911
0.262536478506,0.000559187023999999
0.262697758506,0.000564065528999999
0.262895521758,0.000580550721999999
0.263056801758,0.000580793152999999
0.263249441758,0.000533284126999999
0.263410721758,0.000513287980999999
0.263572001758,0.000439585894999999
0.263767604848,0.000504686939999999
0.263928884848,0.0004739917
0.26414144921,0.000504964749999999
0.26430272921,0.000500480039
0.26449536921,0.000530596357
0.26465664921,0.000533527836999999
0.26481792921,0.000526665614999999
0.265013452294,0.000555863633
0.265174732294,0.000583867735999999
0.265367372294,0.000649774604999999
0.265528652294,0.000572097509999999
0.265689932294,0.000556657705999999
0.265882572294,0.000539667138999999
0.266043852294,0.000519397268
0.266236492294,0.000561957559
0.266397772294,0.000482053160999999
0.266559052294,0.000503000412999999
0.266751692294,0.000510468508999999
0.266912972294,0.000535282496999999
0.267074252294,0.000542902985
0.267266892294,0.000524866117999999
0.267428172294,0.000495344549999999
0.267620812294,0.000494227736999999
0.267788167895,0.000423479999999999
0.26802249289,0.00045140155
0.268271698815,0.000495494058999999
0.268432978815,0.000527998032999999
0.268645462445,0.000501722585999999
0.268806742445,0.000534504837
0.268999382445,0.000578963840999999
0.269160662445,0.000503254941999999
0.269321942445,0.000523693982999999
0.269514582445,0.000541585462999999
0.269675862445,0.000482859312999999
0.269837142445,0.000448770882999999
0.270029782445,0.000425101125999999
0.270191062445,0.000437275363999999
0.270400266555,0.000469972918999999
0.270561546555,0.000443954405999999
0.270773950905,0.000447469308999999
0.271023158015,0.000461203988999999
0.271184438015,0.000448363141999999
0.27140015985,0.000423479999999999
0.27156143985,0.000428306656
0.27177064396,0.000492775281999999
0.27193192396,0.000430697777999999
0.272171333261,0.000423479999999999
0.272393658355,0.000513050616999999
0.272554938355,0.000536830282
0.272747578355,0.000564733049
0.272908858355,0.000535269181
0.273070138355,0.000483515269
0.273265901974,0.000434835069
0.273427181974,0.000456387602
0.273639587049,0.000499253303999999
0.273800867049,0.000515088455
0.273993507049,0.000473123509
0.27416557734,0.000423479999999999
0.274401054669,0.000423479999999999
0.274647200638,0.000423479999999999
0.274885687995,0.000465286864999999
0.275046967995,0.000444265309999999
0.275259453077,0.000471121574999999
0.275508661372,0.000483390753
0.275669941372,0.000493585336999999
0.275862581372,0.000514306533
0.276023861372,0.000470444916
0.276191400537,0.000423479999999999
0.276386363579,0.000486396522
0.276570716275,0.000423479999999999
0.276763356275,0.000452723380999999
0.277009363145,0.000450633691999999
0.277190781597,0.000423479999999999
0.277383421597,0.000460460256999999
0.277544701597,0.000471603254999999
0.277756945935,0.000549485697999999
0.277918225935,0.000540363951999999
0.278079505935,0.000473674807
0.278272145935,0.000506886649
0.278433425935,0.000497105279
0.278639189787,0.000482689544
0.278800469787,0.000431976185999999
0.279012954143,0.000467906347999999
0.279174234143,0.000483646433
0.279386637768,0.000459328463999999
0.279547917768,0.000423725749999999
0.279760401398,0.00045516117
0.279921681398,0.000441047773
0.280114321398,0.000500077714999999
0.280280616488,0.000423479999999999
0.280509261128,0.000428755371999999
0.280691054272,0.000423479999999999
0.280883694272,0.000450257158999999
0.281044974272,0.000463852618999999
0.281256897867,0.000529990017999999
0.281418177867,0.000536208717999999
0.281610817867,0.000576282680999999
0.281772097867,0.000523850113999999
0.281933377867,0.000463925893
0.282136180892,0.000496293697999999
0.282297460892,0.000512649484
0.282490100892,0.000499697691999999
0.282651380892,0.000435945741999999
0.282887384949,0.000423479999999999
0.283133311813,0.000433486480999999
0.283294591813,0.000469102101
0.283506996163,0.000548964532999999
0.283668276163,0.000472970501
0.283860916163,0.000525743966999999
0.284022196163,0.000487576011999999
0.284183476163,0.000479503369999999
0.284376116163,0.000542921923
0.284537396163,0.000568842401999999
0.284698676163,0.000509393341999999
0.284895239325,0.000475656276999999
0.285056519325,0.000466533281999999
0.285249159325,0.000503326731
0.285410439325,0.000477907905999999
0.285571719325,0.000495152517999999
0.285767402421,0.000477839917999999
0.286016529525,0.000485457066999999
0.286177809525,0.000446522872999999
0.286390373887,0.000459687557
0.286571289485,0.000423479999999999
0.286787012449,0.000423479999999999
0.287013257837,0.000489828920999999
0.287174537837,0.000426452179999999
0.287409620626,0.000423479999999999
0.287636186038,0.000427619319999999
0.287885393148,0.000445653559999999
0.288134520252,0.000463690472999999
0.288295800252,0.000469018248999999
0.288508364614,0.000453201232
0.288687978733,0.000423479999999999
0.28889712755,0.000423479999999999
0.289131293532,0.000432351512999999
0.289292573532,0.000468623941999999
0.289504977882,0.000475127059999999
0.289666257882,0.000427295914999999
0.289878742238,0.000442603620999999
0.290127869342,0.000469558492
0.290289149342,0.000487897420999999
0.290481789342,0.000517873805999999
0.290643069342,0.000459670364999999
0.290804349342,0.000453085266
0.291008433068,0.000456712814999999
0.291177874327,0.000423479999999999
0.291382118688,0.000465397652999999
0.291543398688,0.000444063978999999
0.291755963777,0.000450726822
0.291917243777,0.000438789437999999
0.292109883777,0.000502482613999999
0.292271163777,0.000426136625
0.292432443777,0.000461244726999999
0.292629087473,0.000520089678999999
0.292790367473,0.000458460405999999
0.292983007473,0.000518488877999999
0.293144287473,0.000444044334999999
0.293383814921,0.000446307911999999
0.293545094921,0.000475590231999999
0.29375766001,0.000444285838999999
0.293926161978,0.000423479999999999
0.294131526437,0.000503758014999999
0.294292806437,0.000474617429
0.294485446437,0.000494683006999999
0.294646726437,0.000500391806
0.294808006437,0.000524834651999999
0.295013610917,0.000495858080999999
0.295174890917,0.000527446286999999
0.295367530917,0.000498681139
0.295528810917,0.000500170037999999
0.295690090917,0.000519058376999999
0.295886574599,0.000502861964999999
0.296047854599,0.000461079781
0.296240494599,0.000524272055999999
0.296401774599,0.000512030920999999
0.296563054599,0.000478851041
0.296755694599,0.000501936054999999
0.296916974599,0.000459251238999999
0.297078254599,0.000437708397
0.297274338246,0.000428000895999999
0.297523546541,0.000476017100999999
0.297684826541,0.000474390498999999
0.297897311623,0.000439324355999999
0.298058591623,0.000445116381999999
0.298271076705,0.000503813265999999
0.298432356705,0.000532909437
0.298624996705,0.000481994048999999
0.298786276705,0.000458773653999999
0.299018763537,0.000442631469999999
0.299267971832,0.000473127083999999
0.299429251832,0.000505126344999999
0.299621891832,0.000473323171999999
0.29981064034,0.000423479999999999
0.300027607851,0.000423479999999999
0.300188887851,0.000426518688999999
0.300389371883,0.000483823269999999
0.300550651883,0.000495846008999999
0.300763136965,0.000458763482999999
0.300935178991,0.000423479999999999
0.301176482539,0.000423479999999999
0.301386167376,0.000427737448
0.301547447376,0.000433195316999999
0.301740087376,0.000461457553999999
0.301939982179,0.000423479999999999
0.302180243915,0.000423479999999999
0.302390556226,0.000429062274
0.302551836226,0.000453105273999999
0.302713116226,0.000456771392999999
0.302905756226,0.000502170183
0.303067036226,0.000460943485
0.303274408612,0.000524017170999999
0.303435688612,0.000505191234
0.303628328612,0.000503776189999999
0.303789608612,0.000506687963999999
0.303950888612,0.000430835778999999
0.304152892182,0.000437260947999999
0.304314172182,0.000457814553999999
0.304526576532,0.000519592476999999
0.304687856532,0.000438766890999999
0.304900340888,0.000479613010999999
0.305061620888,0.000472094633
0.305254260888,0.00048098542
0.305415540888,0.000467995310999999
0.305576820888,0.000461990137
0.305773224038,0.000487583294999999
0.305942428077,0.000423479999999999
0.30615426909,0.000423479999999999
0.30631554909,0.000457538914999999
0.30652625839,0.000423479999999999
0.30668753839,0.000429673002999999
0.306894663003,0.000425739749999999
0.307143871298,0.000427852799999999
0.307305151298,0.000448246911999999
0.30751763638,0.000442395978999999
0.30767891638,0.000448359572999999
0.307891401462,0.000472092129999999
0.308052681462,0.000476812979999999
0.308265086537,0.000483089105999999
0.308426366537,0.000433420443999999
0.308638931626,0.000515658542
0.308800211626,0.000483283883999999
0.308992851626,0.000470524037
0.309154131626,0.00043550111
0.309315411626,0.000437571416999999
0.309513175962,0.000482732717999999
0.309699745132,0.000423479999999999
0.309893537348,0.000423479999999999
0.310136484064,0.000474886012999999
0.310297764064,0.000466027702999999
0.310459044064,0.000492826440999999
0.310651684064,0.000437462652999999
0.310895693024,0.000447740603999999
0.311056973024,0.000458333213
0.311249613024,0.000472866632999999
0.311410893024,0.000427582338999999
0.311643620856,0.000466229435999999
0.311804900856,0.000471109421999999
0.311997540856,0.000498242882
0.312158820856,0.000436002305999999
0.312320100856,0.000451975965
0.312520824909,0.000517502379999999
0.312682104909,0.000526116160999999
0.312874744909,0.000528016580999999
0.313036024909,0.000501979886999999
0.313198519817,0.000423479999999999
0.313393323352,0.000430352374999999
0.313554603352,0.000442085607
0.313767168441,0.000526265917999999
0.313928448441,0.000552023657999999
0.314121088441,0.000567181451999999
0.314282368441,0.000538821279999999
0.314443648441,0.000494289956
0.314643812445,0.000510553113999999
0.314805092445,0.000464558207999999
0.314997732445,0.000532108587999999
0.315159012445,0.000566540971999999
0.315320292445,0.000502479264999999
0.315512932445,0.000493406499
0.315674212445,0.000457487737999999
0.315835492445,0.000435121506999999
0.316039515467,0.000423479999999999
0.316200795467,0.000447552543999999
0.316405199842,0.000512270469999999
0.316566479842,0.000446897526999999
0.316779044931,0.000521291051999999
0.316940324931,0.000437007199999999
0.317152810013,0.000435412348999999
0.317331376974,0.000423479999999999
0.317567141725,0.000423479999999999
0.31780005799,0.000423479999999999
0.318025024164,0.000426517816999999
0.318274232459,0.000451064503999999
0.318523600768,0.000477746497999999
0.318684880768,0.000456882795999999
0.31889736585,0.000444090904999999
0.319146574145,0.000475357796999999
0.319395862447,0.000491359651
0.31956891902,0.000423479999999999
0.319769563066,0.000497419328
0.319930843066,0.000473646649999999
0.320143408155,0.000446567742999999
0.320304688155,0.00046160587
0.320497328155,0.000524343081999999
0.320658608155,0.000506854879999999
0.320819888155,0.000489228214999999
0.321020452194,0.000498392863999999
0.321181732194,0.000475841944999999
0.321394217276,0.000476077798999999
0.321555497276,0.000444629999
0.321767902351,0.000466736307999999
0.321929182351,0.000495249956999999
0.32214174744,0.000481407683999999
0.32230302744,0.000481880991
0.322515432515,0.000456579762
0.322687611966,0.000423479999999999
0.322908095557,0.000423479999999999
0.32307215943,0.000423479999999999
0.32326479943,0.000471607715999999
0.32342607943,0.000426454333
0.323636884365,0.000470124135999999
0.323798164365,0.000452624701
0.32401056944,0.000433862734
0.32417184944,0.000467351289
0.324384413802,0.000455627441999999
0.324633648754,0.000464325883999999
0.324794928754,0.000451076573999999
0.324987568754,0.000500094715999999
0.325148848754,0.000521031613999999
0.325310128754,0.00043682249
0.325514532504,0.000478298581999999
0.325675812504,0.000481243558999999
0.32588829686,0.000472341426999999
0.32604957686,0.000442581427999999
0.326264599254,0.000423479999999999
0.326514580983,0.000423479999999999
0.326675860983,0.000449724396
0.326884985087,0.000515963696999999
0.327046265087,0.000434355814999999
0.327238905087,0.000475583119999999
0.327400185087,0.000506246897
0.327561465087,0.000434981639
0.327769998336,0.000423479999999999
0.327945551126,0.000423479999999999
0.328138191126,0.000482980189999999
0.328299471126,0.000430308378
0.328506983822,0.000441591796999999
0.328668263822,0.000458948589999999
0.328880895814,0.000468162947999999
0.329043375492,0.000423479999999999
0.329286552861,0.000423479999999999
0.329504304149,0.00045900189
0.329665584149,0.000431220842999999
0.329896410595,0.000423479999999999
0.330057690595,0.00042895971
0.330252165084,0.000465515883999999
0.330451393046,0.000423479999999999
0.330644033046,0.000441493290999999
0.330805313046,0.000450507288999999
0.331012905731,0.000494497585
0.331174185731,0.000467406869999999
0.331335465731,0.000475964238999999
0.331528105731,0.000452353925999999
0.331689385731,0.000479268745999999
0.331896670358,0.000492388967999999
0.332057950358,0.000456586876999999
0.332250590358,0.000484768011999999
0.332411870358,0.000515489531999999
0.332573150358,0.000487730774999999
0.332765790358,0.000547392605
0.332927070358,0.000477664733999999
0.333159957225,0.000466880363999999
0.333321237225,0.000470040598
0.333513877225,0.000525008842999999
0.333675157225,0.000438359594999999
0.333907483069,0.000434272763999999
0.334156690179,0.000459852957999999
0.334317970179,0.000458273184999999
0.334530454535,0.000465154170999999
0.334779661645,0.000468059993999999
0.33495827603,0.000423479999999999
0.335176897658,0.000423479999999999
0.335402583004,0.000448212331999999
0.335563863004,0.000438249744999999
0.33577634736,0.000452654126999999
0.33593762736,0.000469273949999999
0.33613026736,0.000532193438
0.33629154736,0.000519379370999999
0.33645282736,0.000536393139999999
0.33665283021,0.000592303197
0.33681411021,0.000603598310999999
0.33700675021,0.000599345942999999
0.33716803021,0.000578493088999999
0.33732931021,0.000525008209
0.33752195021,0.000534766952999999
0.33768323021,0.000532633631999999
0.33784451021,0.000489430157999999
0.338040592815,0.000500184291
0.338211086401,0.000423479999999999
0.338414369456,0.000470792137999999
0.338576439552,0.000423479999999999
0.338824860859,0.000423479999999999
0.33906561003,0.000423479999999999
0.33928657948,0.000487878568999999
0.33944785948,0.000434224928999999
0.339660342384,0.000426771569999999
0.339909547124,0.000429339335
0.340070827124,0.000446932017999999
0.340283470036,0.000447132940999999
0.340444750036,0.000440223665999999
0.340637390036,0.000484496514999999
0.340798670036,0.000471919718999999
0.341030993932,0.000457823640999999
0.341192273932,0.000479757720999999
0.341384913932,0.000543261007999999
0.341546193932,0.000480026368999999
0.341785078156,0.000491411129999999
0.341946358156,0.000466966770999999
0.342158921064,0.000434413173999999
0.342408044616,0.00048007211
0.342569324616,0.000442477385
0.342761964616,0.000485529904
0.342923244616,0.000485917208
0.343084524616,0.000466355113999999
0.343281006194,0.000522362230999999
0.343442286194,0.000451176661999999
0.343654768372,0.000449206064
0.343903971927,0.000477035032999999
0.344065251927,0.000501924978999999
0.344257891927,0.0005068822
0.344419171927,0.000528196518999999
0.344580451927,0.000530221447999999
0.344773091927,0.000482792998999999
0.344935357392,0.000423479999999999
0.345170800431,0.000437415936999999
0.345420085175,0.000467564898999999
0.345581365175,0.000453264484
0.345793848079,0.000453948151999999
0.346043132823,0.000480952679999999
0.34620961196,0.000423479999999999
0.346437529554,0.000423479999999999
0.346666093262,0.000479250982999999
0.346915298002,0.000486608072999999
0.347076578002,0.000464189555
0.347269218002,0.000504834609999999
0.347430498002,0.000476786499999999
0.347591778002,0.000432566881999999
0.34778754007,0.000463401490999999
0.34794882007,0.000486330698
0.348161302974,0.000516705476999999
0.348322582974,0.000492010568999999
0.348535065878,0.000483067757
0.348696345878,0.000500849037999999
0.348888985878,0.000483349683999999
0.349050265878,0.000476881783999999
0.349282669778,0.000478649933
0.349443949778,0.000457883525999999
0.349636589778,0.000496309965999999
0.349797869778,0.000437274376999999
0.350031407212,0.000423479999999999
0.350279331888,0.000467199268999999
0.350440611888,0.000486675761999999
0.350633251888,0.000528769042999999
0.350794531888,0.00051759136
0.350955811888,0.000491799128999999
0.351148451888,0.000556921471999999
0.351309731888,0.00053298845
0.351471011888,0.000509907839999999
0.351663651888,0.000523062463
0.351824931888,0.000476091808
0.352036055433,0.000463761802999999
0.352197335433,0.000435592396999999
0.352409899068,0.000477387681
0.352571179068,0.000467266059
0.352763819068,0.000500733134999999
0.352925099068,0.000468642727999999
0.353161584198,0.000473360730999999
0.353322864198,0.000504740443
0.353515504198,0.000478468194999999
0.353683486489,0.000423479999999999
0.353909650974,0.000475303984
0.354075801277,0.000423479999999999
0.354283323933,0.000457341771999999
0.354444603933,0.000454198371999999
0.354657086837,0.000429328124
0.354818366837,0.000435720908999999
0.355031009749,0.000485693749999999
0.355192289749,0.000446019904999999
0.355404692649,0.000480195611999999
0.355565972649,0.00043359292
0.355778455553,0.000503193144999999
0.355939735553,0.000496541418999999
0.356132375553,0.000498017641999999
0.356293655553,0.000456476951999999
0.356454935553,0.000459056865
0.356647575553,0.000494050599999999
0.356808855553,0.000524532602999999
0.356970135553,0.000457973790999999
0.357167097681,0.000526442631999999
0.357328377681,0.000517643288999999
0.357521017681,0.000562794992999999
0.357682297681,0.000536354037
0.357843577681,0.00049943052
0.358036217681,0.000493174152999999
0.358197497681,0.000522329296999999
0.358358777681,0.000468467087999999
0.358551419593,0.000439056368999999
0.358800624333,0.000471540775999999
0.358961904333,0.000489477920999999
0.359154544333,0.000500382892999999
0.359315824333,0.000487017936
0.359477104333,0.000475077976999999
0.359672786397,0.000537223446
0.359834066397,0.000474715356999999
0.360026706397,0.000541739215999999
0.360187986397,0.000557611258
0.360349266397,0.000506787840999999
0.360541906397,0.000545998918
0.360703186397,0.000507075711
0.360864466397,0.000515129604999999
0.361057106397,0.00048884698
0.361221246059,0.000423479999999999
0.361426769254,0.000436251026
0.361588049254,0.000469105933999999
0.361800612889,0.000515422958
0.361961892889,0.000477810155999999
0.362174296514,0.000447952104999999
0.362335576514,0.000457044086999999
0.362548140149,0.000539143261999999
0.362709420149,0.000500925048999999
0.362902060149,0.000500938922
0.363063340149,0.000486407237999999
0.363295666603,0.000474538288999999
0.363456946603,0.000500282269999999
0.363669350228,0.000468798112999999
0.363918556153,0.000474799529999999
0.364079836153,0.000453360291
0.364272476153,0.000507219345999999
0.364434822816,0.000423479999999999
0.364666187626,0.000473396148
0.364915393551,0.000495650702
0.365076673551,0.000446733438999999
0.365289157181,0.000483493463999999
0.365538363106,0.000484898355999999
0.365699643106,0.000439035718
0.365912126736,0.000431835492999999
0.366073406736,0.000465406875999999
0.366285941128,0.000476794732
0.366535227058,0.000482931916999999
0.366707049538,0.000423479999999999
0.366950214526,0.000423479999999999
0.367158137871,0.000459991497999999
0.367331095774,0.000423479999999999
0.36757055165,0.000423479999999999
0.36778111516,0.000497153080999999
0.36794239516,0.000472815329
0.368154958795,0.000462780399
0.368321720508,0.000423479999999999
0.368528683793,0.000489629272999999
0.368695037841,0.000423479999999999
0.368902481156,0.000428664176999999
0.369151687081,0.000434037589999999
0.369341354813,0.000423479999999999
0.369568177954,0.000423479999999999
0.36977809032,0.000446969857
0.369953159527,0.000423479999999999
0.3701521134,0.000425778029
0.3703133934,0.000455875946
0.370526025392,0.000495346493
0.370687305392,0.000478841973999999
0.370848585392,0.000498918025999999
0.371041225392,0.000561394731999999
0.371202505392,0.000597081292999999
0.371363785392,0.000588760656999999
0.371556425392,0.000626084153999999
0.371717705392,0.000592940968999999
0.371925069364,0.000559813105999999
0.372086349364,0.000591212198999999
0.372278989364,0.00060444393
0.372440269364,0.000557268213999999
0.372601549364,0.000583022276999999
0.372797232976,0.000607568521
0.372958512976,0.000612896634999999
0.373151152976,0.000665099732
0.373312432976,0.000687999408
0.373473712976,0.000662433819
0.373666352976,0.000659815654999999
0.373827632976,0.000668747740999999
0.373988912976,0.000636177829999999
0.374181552976,0.000614086245999999
0.374342832976,0.000619140876999999
0.374535472976,0.000685510258999999
0.374696752976,0.000617906936
0.374858032976,0.000548727164999999
0.375050672976,0.000569157087999999
0.375211952976,0.000488156616999999
0.37542411803,0.000471972094999999
0.37558539803,0.000468580376999999
0.37577803803,0.000521611982999999
0.37593931803,0.000506331796999999
0.37610059803,0.000437154502999999
0.376296361649,0.000442529515999999
0.376545569944,0.000490687607
0.376706849944,0.000481983354999999
0.376899489944,0.000527647978
0.377060769944,0.000492673098999999
0.377222049944,0.000459980876999999
0.377430065273,0.000423479999999999
0.377591345273,0.000458590177999999
0.377793504448,0.000423479999999999
0.378040792575,0.000430037242999999
0.378202072575,0.000436239262999999
0.378414557657,0.000518014709
0.378575837657,0.000448187235999999
0.378788322739,0.000479022538999999
0.378949602739,0.000474677671999999
0.379142242739,0.000489001730999999
0.379303522739,0.000486375880999999
0.379464802739,0.000457002967
0.379657442739,0.000519640832999999
0.379818722739,0.000482049697999999
0.379980002739,0.000499218822
0.380174966288,0.000447132045999999
0.380424174583,0.000490639257
0.380585454583,0.000525929316999999
0.380778094583,0.000588685665999999
0.380939374583,0.000591249266999999
0.381100654583,0.000532037218999999
0.381293294583,0.000588144175
0.381454574583,0.000541665748
0.381615854583,0.000508998797999999
0.381808494583,0.000572548871999999
0.381969774583,0.000544782642999999
0.382162414583,0.000548096478999999
0.382323694583,0.000582513977999999
0.382484974583,0.000538472022
0.382677614583,0.000560940615999999
0.382838894583,0.000537057196999999
0.383031534583,0.000547311386999999
0.383192814583,0.000496392587
0.383354094583,0.000469391935999999
0.383548737601,0.000492778449999999
0.383710017601,0.000504496344
0.383902657601,0.000568401201999999
0.384063937601,0.000576408570999999
0.384225217601,0.000534962327999999
0.384417857601,0.000570334739999999
0.384579137601,0.00052177791
0.384740417601,0.000461328813
0.384933057601,0.000446949008999999
0.385094337601,0.000433280839999999
0.385300581489,0.000426233783999999
0.385461861489,0.000427554596
0.385674345845,0.000477616581999999
0.385835625845,0.000463835084999999
0.386028265845,0.000478512423999999
0.386189545845,0.000445756498
0.386350825845,0.000434113822999999
0.386572127492,0.000423479999999999
0.386795812688,0.000443047843
0.387044939792,0.000452936313999999
0.387206219792,0.000443431946
0.387434351396,0.000423479999999999
0.38766787733,0.000435975527999999
0.38791708444,0.000450283568
0.38807836444,0.000474323298
0.38829076879,0.000464249796999999
0.388456510463,0.000423479999999999
0.388686634404,0.000423479999999999
0.388921535321,0.000423479999999999
0.389162901843,0.000481736722
0.389412108953,0.000485642832999999
0.389576692985,0.000423479999999999
0.389810328894,0.000423479999999999
0.389971608894,0.000458150342999999
0.390180377847,0.000423479999999999
0.390341657847,0.000427928922999999
0.390540988527,0.000423479999999999
0.390782835085,0.000467699234999999
0.390960026969,0.000423479999999999
0.391156590131,0.000426099597999999
0.391348962693,0.000423479999999999
0.391547934456,0.000423479999999999
0.391709214456,0.000432458326999999
0.391910672309,0.000423479999999999
0.392159701662,0.000424626883999999
0.392408970988,0.000433131435
0.392570250988,0.000440040949999999
0.392800895159,0.000423479999999999
0.393032326492,0.000426142809999999
0.393281595818,0.000429580676999999
0.393530943948,0.000432090928999999
0.393692223948,0.000435084715999999
0.393853503948,0.000445284775999999
0.394046143948,0.000456873923999999
0.394207423948,0.000461826244999999
0.39441478792,0.000437614047999999
0.39457606792,0.000466586064
0.39476870792,0.000498081892999999
0.39492998792,0.000512155425999999
0.39509126792,0.000536113186999999
0.39529007125,0.000546191692999999
0.39545135125,0.000475621783999999
0.39564399125,0.000488797703
0.39580527125,0.000491914847999999
0.395972105987,0.000423479999999999
0.396212246824,0.000423479999999999
0.396417690652,0.000440698999
0.396600419322,0.000423479999999999
0.396793059322,0.000442416276999999
0.396962307172,0.000423479999999999
0.39719338822,0.000423479999999999
0.397419584017,0.000423479999999999
0.397580864017,0.000458537809999999
0.397788227989,0.000521480383999999
0.397949507989,0.000510615261999999
0.398142147989,0.000514253082999999
0.398303427989,0.000474659436999999
0.398464707989,0.00049288971
0.398669111739,0.000485257104
0.398843682036,0.000423479999999999
0.39904280539,0.000469638632999999
0.39920408539,0.000438432945
0.399437853053,0.000423479999999999
0.399599133053,0.000448103251
0.399791773053,0.000452259042999999
0.399953053053,0.000474537205999999
0.400164418037,0.000496508071
0.400325698037,0.000438383115999999
0.400518338037,0.00049138038
0.400679618037,0.000483128383999999
0.400840898037,0.000509108839999999
0.401044422335,0.000568696005
0.401205702335,0.000598413856999999
0.401398342335,0.000637785968999999
0.401559622335,0.000617286929999999
0.401720902335,0.000554639313
0.401917226003,0.000540175367999999
0.402078506003,0.000503013061
0.40229097002,0.000467152858
0.40245225002,0.000445471021999999
0.40264489002,0.000471031004999999
0.40280617002,0.000457652498999999
0.402971599961,0.000423479999999999
0.403213107052,0.000423479999999999
0.403434079251,0.000423479999999999
0.403663322451,0.000423479999999999
0.403911490655,0.000447635041999999
0.404160618943,0.000452775782
0.404321898943,0.000474779224
0.404534384025,0.000460464623999999
0.404706433505,0.000423479999999999
0.404908117642,0.000496071900999999
0.405069397642,0.000482495960999999
0.405262037642,0.000510329649999999
0.405423317642,0.000533710508999999
0.405584597642,0.000531258945999999
0.405788201332,0.000498912681999999
0.405949481332,0.000515587304999999
0.406142121332,0.000522247488999999
0.406303401332,0.000551601526999999
0.406464681332,0.000486393652999999
0.406666844914,0.000469048022999999
0.406848746517,0.000423479999999999
0.407063100905,0.000423479999999999
0.407294401551,0.000423479999999999
0.40745656719,0.000423479999999999
0.407663611138,0.000471444516
0.407824891138,0.000502455640999999
0.408037295488,0.000468424987
0.408198575488,0.000466452136
0.408391215488,0.000505664149999999
0.408552495488,0.000533412496
0.408713775488,0.000468616479999999
0.408917299172,0.000449593914
0.409166426276,0.000476984961
0.409354985958,0.000423479999999999
0.409547625958,0.000459018369999999
0.409710218324,0.000423479999999999
0.40995139862,0.000423479999999999
0.41011267862,0.000430404296
0.41030531862,0.000481190295999999
0.41046659862,0.000469914085999999
0.410674033316,0.000438547587999999
0.41092338382,0.000469205988999999
0.41108466382,0.000500801278999999
0.41124594382,0.000440423521999999
0.41143858382,0.000451584602999999
0.41159986382,0.000476308581
0.411807147786,0.000471507765
0.411968427786,0.000428373526999999
0.412180912142,0.000430690923999999
0.412342192142,0.000453983241999999
0.412554756504,0.000446867910999999
0.412717738094,0.000423479999999999
0.412928462318,0.000485606484999999
0.413089742318,0.000482942955999999
0.413282382318,0.000473016258999999
0.41347833455,0.000423479999999999
0.41367713788,0.000473773202999999
0.41392634499,0.000486068763999999
0.41408762499,0.000441501832999999
0.414300188625,0.000466880485999999
0.414461468625,0.000456886080999999
0.414654108625,0.000509445295999999
0.414815388625,0.000517208683999999
0.414976668625,0.000446909435999999
0.41517675148,0.000491352785999999
0.41533803148,0.000483072174999999
0.415550595115,0.000454141697999999
0.415711875115,0.000430384761
0.415924358745,0.000443857364999999
0.416173484665,0.000464391496999999
0.416334764665,0.000482814491
0.416527404665,0.000483739100999999
0.416688684665,0.000507668372999999
0.416849964665,0.000476100541999999
0.417046607305,0.000473445849999999
0.417207887305,0.000441464677999999
0.417420371661,0.000483413463
0.417591493012,0.000423479999999999
0.417794056624,0.000444983346999999
0.418043263734,0.000468512810999999
0.418222173107,0.000423479999999999
0.418449785605,0.000423479999999999
0.418666270261,0.000428605808999999
0.418915477371,0.000458067692999999
0.419164844493,0.000484966293999999
0.419326124493,0.000427327989999999
0.419538608849,0.000465802351999999
0.419699888849,0.000477402187999999
0.419912453211,0.000443700190999999
0.420073733211,0.000447941422999999
0.420296818672,0.000423479999999999
0.420458098672,0.000446986973999999
0.42066002283,0.000497471383999999
0.42082130283,0.000525103284
0.42101394283,0.000484405412
0.42117522283,0.000468389984
0.421412510082,0.000465074125999999
0.421576200872,0.000423479999999999
0.421786365751,0.000444099485999999
0.421961651334,0.000423479999999999
0.422160295205,0.000430066917
0.422321575205,0.000449250674
0.422534060287,0.000452789715999999
0.422695340287,0.000466730076999999
0.422907825369,0.000449443221999999
0.423069105369,0.000477859850999999
0.423281650425,0.000446104796999999
0.423442930425,0.000463764966
0.423635570425,0.000471391489999999
0.423796850425,0.000435922277
0.423958130425,0.000427589286999999
0.424195751137,0.000423479999999999
0.424412795835,0.000469733802999999
0.424607309705,0.000423479999999999
0.424799949705,0.000483799073999999
0.424961229705,0.000492586578
0.425168665064,0.000469687185
0.425329945064,0.000485508049999999
0.425491225064,0.000489256482
0.425683865064,0.000510494307999999
0.425845145064,0.000473749498999999
0.426052509036,0.000507074581999999
0.426213789036,0.000509832943999999
0.426406429036,0.000516604921999999
0.426567709036,0.000486402535999999
0.426728989036,0.000498660879999999
0.426924992156,0.000474497716
0.42717411926,0.000475982098999999
0.42733539926,0.000493422705999999
0.42752803926,0.000540781229999999
0.42768931926,0.000562726106999999
0.42785059926,0.000562660923999999
0.42804323926,0.000543304145999999
0.42820451926,0.00053798704
0.42836579926,0.000562334961999999
0.428562282416,0.000555080383999999
0.428723562416,0.000494468106999999
0.428916202416,0.000511477919999999
0.429077482416,0.000464405801999999
0.429238762416,0.000427056911999999
0.429440641006,0.000423479999999999
0.429683608755,0.000481810313999999
0.429844888755,0.000444700062999999
0.430037528755,0.000500554050999999
0.430198808755,0.000533102337999999
0.430360088755,0.000505475884999999
0.43055569236,0.000507997012
0.43071697236,0.000442256001
0.430929537449,0.000438516487
0.431090817449,0.000446623621999999
0.431303302531,0.000434909073999999
0.431552510826,0.000480477917
0.431713790826,0.000487599043999999
0.431906430826,0.000490754869999999
0.432067710826,0.000497031411999999
0.432228990826,0.000443096052999999
0.432427475234,0.000478847267999999
0.432588755234,0.000453034215999999
0.43280393835,0.000423479999999999
0.433050427558,0.000448660908999999
0.433211707558,0.000467915501
0.433404347558,0.000477062113999999
0.433596801134,0.000423479999999999
0.433798645878,0.000456198544999999
0.433959925878,0.000472541476999999
0.434172491694,0.000536193222999999
0.434333771694,0.000503804682999999
0.434526411694,0.000568731956999999
0.434687691694,0.000508729276999999
0.434848971694,0.000495938148999999
0.435041611694,0.000535658371999999
0.435202891694,0.000535488786999999
0.435364171694,0.000471375776999999
0.435560415355,0.000537971795
0.435721695355,0.000478964681
0.435934260444,0.000462650220999999
0.436095540444,0.000477424949999999
0.436288180444,0.000528010903999999
0.436449460444,0.000543490754
0.436610740444,0.000579426002999999
0.436803380444,0.000580383916999999
0.436964660444,0.000570541934999999
0.437125940444,0.000588915280999999
0.437318580444,0.000547964208999999
0.437479860444,0.000520969001
0.437672500444,0.000545020492999999
0.437833780444,0.000514710420999999
0.437995060444,0.000449838933999999
0.438187700444,0.000496112083
0.438348980444,0.000424182506999999
0.438561385519,0.000438406982999999
0.438722665519,0.000447022092999999
0.438915305519,0.000491569777
0.439076585519,0.000468180736999999
0.439237865519,0.000459917895
0.439433549131,0.000500496962999999
0.439594829131,0.000464118301
0.439807314213,0.000444580308999999
0.439980826121,0.000423479999999999
0.440219141525,0.000423479999999999
0.440433740901,0.000423479999999999
0.440679588902,0.000431773340999999
0.440840868902,0.000442839499999999
0.441053433991,0.000456987513999999
0.441214713991,0.000448932794999999
0.441427198347,0.000443454012999999
0.441676361648,0.000446747819999999
0.441837641648,0.00043870851
0.44205020601,0.000442797440999999
0.44221948514,0.000423479999999999
0.442423968896,0.000438072265999999
0.442615397364,0.000423479999999999
0.442808037364,0.000456640305999999
0.442969317364,0.000465327023999999
0.443176752723,0.000426792560999999
0.443338032723,0.000445843647999999
0.443499312723,0.000471998874999999
0.443691952723,0.000451682581999999
0.443869640806,0.000423479999999999
0.444062280806,0.000444748342999999
0.444223560806,0.000471430062999999
0.444434445042,0.000522373057
0.444595725042,0.000550874984999999
0.444788365042,0.000564528348
0.444949645042,0.000485842101999999
0.445110925042,0.000451441383
0.445315088774,0.000441695743999999
0.445485219248,0.000423479999999999
0.445713528991,0.000423479999999999
0.445961334803,0.000423479999999999
0.446187340173,0.000472969386999999
0.446348620173,0.000490837222
0.446541260173,0.000508246656999999
0.446702540173,0.000444812666999999
0.446863820173,0.000481069327999999
0.447060143317,0.000433068124999999
0.447309369898,0.000474480396999999
0.447470649898,0.000471929417
0.447663289898,0.000506560323999999
0.447824569898,0.000463062935999999
0.448057615796,0.000486849171999999
0.448218895796,0.000482782505
0.448411535796,0.000547551724999999
0.448572815796,0.000536682434999999
0.448734095796,0.000526040185999999
0.448926735796,0.000542177132999999
0.449088015796,0.000457741448999999
0.44932074167,0.000444205200999999
0.44948202167,0.000461895933999999
0.449694506026,0.000435201213999999
0.449943713136,0.000437100867999999
0.450104993136,0.000441299929
0.450317636776,0.000436315582
0.450478916776,0.000450663724999999
0.450691400406,0.000462246780999999
0.450852680406,0.000430128769999999
0.451065164036,0.000425258487999999
0.451314369961,0.000466037192999999
0.45147565608,0.000423479999999999
0.451688219715,0.000495989605
0.451860258799,0.000423479999999999
0.452061941754,0.000482548323999999
0.452223221754,0.000442298571999999
0.452435785389,0.000513670782
0.452597065389,0.000482487864999999
0.452809549019,0.000461542290999999
0.452975272407,0.000423479999999999
0.453213845743,0.000423479999999999
0.453432568959,0.000434885182
0.45360452156,0.000423479999999999
0.453848754189,0.000423479999999999
0.454055636813,0.000466496873999999
0.454216916813,0.000452783638999999
0.454409556813,0.000516699945999999
0.454570836813,0.000504479182999999
0.454732116813,0.000526170963999999
0.454927798877,0.000572924834999999
0.455089078877,0.000510512546999999
0.455281718877,0.000519128789999999
0.455442998877,0.000450691404999999
0.455604278877,0.000446615291999999
0.455809161401,0.000478598303999999
0.45598305992,0.000423479999999999
0.456182902192,0.000489868329999999
0.456344182192,0.000423595523999999
0.456556665096,0.000485404684
0.456718401098,0.000423479999999999
0.456939213333,0.000423479999999999
0.457179697637,0.000467038803999999
0.457340977637,0.000430732641
0.457553460541,0.000426420416
0.457802665281,0.000474304750999999
0.457963945281,0.000440710795999999
0.458176428185,0.000465981780999999
0.458425552921,0.000470417791999999
0.458586832921,0.000479042799
0.458779472921,0.000492046019
0.458940752921,0.000475977594999999
0.459102032921,0.000438938043999999
0.459299394532,0.000425826789
0.459460674532,0.000434260400999999
0.459689942731,0.000423479999999999
0.459851222731,0.000445909503
0.460046904279,0.000481686998999999
0.460208184279,0.000448874406999999
0.460400824279,0.000459954220999999
0.460562104279,0.000441186005999999
0.460803147528,0.000475454433999999
0.460990733768,0.000423479999999999
0.461183373768,0.000467887168999999
0.461344653768,0.000460595463999999
0.461552088464,0.000494884532999999
0.461713368464,0.000511993239999999
0.461874648464,0.000436960145999999
0.462102723744,0.000423479999999999
0.462352624744,0.000423479999999999
0.46256046608,0.000476670327999999
0.462734883958,0.000423479999999999
0.462976093731,0.000423479999999999
0.463183375053,0.000461274061999999
0.463432497421,0.000465084408999999
0.463615511961,0.000423479999999999
0.463808151961,0.000446933409999999
0.464055434283,0.000462846617999999
0.464221193378,0.000423479999999999
0.464429194718,0.000450670891999999
0.464590474718,0.000430460194
0.464828759495,0.000423479999999999
0.46499038735,0.000423479999999999
0.465199099204,0.000423479999999999
0.465427092764,0.000425947287
0.465607661728,0.000423479999999999
0.465806134381,0.000423479999999999
0.46605036652,0.000451058905
0.466299718211,0.00046845478
0.466460998211,0.000437016864999999
0.466692388795,0.000423479999999999
0.466853668795,0.000424618050999999
0.467047745323,0.000485349978999999
0.467209025323,0.000473585762999999
0.467421660227,0.000440709048999999
0.467671011918,0.00046956907
0.467832291918,0.000481237571
0.468045006815,0.000446489263999999
0.468234799719,0.000423479999999999
0.46845970421,0.000423479999999999
0.468675036387,0.000423479999999999
0.468920787251,0.000444865073999999
0.469170137755,0.000479708363999999
0.469331417755,0.000493936017999999
0.469544131923,0.000466810179999999
0.469705411923,0.000430876872999999
0.469918046099,0.000470295284999999
0.470079326099,0.000478111984999999
0.470292120259,0.000467963746
0.470541390771,0.000470896458999999
0.470710914359,0.000423479999999999
0.470915309359,0.000426642047999999
0.471164659863,0.000432200525999999
0.471413930375,0.000467524588
0.471575210375,0.000446745506999999
0.471787924543,0.000425249581
0.472037195055,0.000459158941
0.472286465567,0.000461169588
0.472447745567,0.000488049165999999
0.472609025567,0.000484988658999999
0.472801665567,0.000501820841999999
0.472968642519,0.000423479999999999
0.473170243109,0.000426232266999999
0.473419444294,0.000465422978999999
0.473580724294,0.000467845182999999
0.473773364294,0.000503299143999999
0.473934644294,0.00049673268
0.474095924294,0.000522513062
0.474288564294,0.000472713612999999
0.474449844294,0.000458348480999999
0.474611124294,0.000451651726999999
0.474807604294,0.000491151817999999
0.474968884294,0.000432732321999999
0.475161524294,0.000470619565999999
0.475326740157,0.000423479999999999
0.475562260157,0.000459829309999999
0.475723540157,0.000477973948999999
0.475936100157,0.000470070372999999
0.476121118846,0.000423479999999999
0.476365617278,0.000423479999999999
0.476610492197,0.000423479999999999
0.476823788547,0.000423479999999999
0.476985206614,0.000423479999999999
0.477182486614,0.000491021041999999
0.477343766614,0.000478522239
0.477556405886,0.000474520684999999
0.477717685886,0.000443020441999999
0.477930245159,0.000471233000999999
0.478091525159,0.000501796962999999
0.478252805159,0.000456742285999999
0.478453615335,0.000423479999999999
0.478688334331,0.000475467419999999
0.478849614331,0.000446339204999999
0.479042254331,0.000491755471
0.479203534331,0.000512895658999999
0.479364814331,0.000472444678999999
0.479560653813,0.000453732894999999
0.479721933813,0.000454074973999999
0.479934493086,0.000479202933999999
0.480123527576,0.000423479999999999
0.480316167576,0.000486954556999999
0.480477447576,0.00049375788
0.480684887576,0.000504760699999999
0.480846167576,0.000521074573999999
0.481007447576,0.000463366960999999
0.481200087576,0.000495084589
0.481361367576,0.000490271507999999
0.481568807576,0.000456480495999999
0.481749872472,0.000423479999999999
0.481976381785,0.000423479999999999
0.482191981785,0.000457234821
0.482353261785,0.000452606985999999
0.482545901785,0.000502958642
0.482707181785,0.000461066369999999
0.482945981785,0.000489886985999999
0.483120874478,0.000423479999999999
0.483319834478,0.000481795757999999
0.483481114478,0.000425943201999999
0.483697766073,0.000423479999999999
0.483942966073,0.000467770560999999
0.484104246073,0.000491206255999999
0.484296886073,0.000506451705999999
0.484463373142,0.000423479999999999
0.484691053142,0.000430215596999999
0.484940333142,0.00045917305
0.485189613142,0.000468177283
0.485361089042,0.000423479999999999
0.485592087128,0.000423479999999999
0.485812647128,0.000468904573
0.485973927128,0.000455166491
0.486186869616,0.000423479999999999
0.486435828434,0.000452752112999999
0.486597108434,0.000456170714999999
0.486789748434,0.000495094015999999
0.486951028434,0.000472461242999999
0.487112308434,0.000472016399999999
0.487311499045,0.000423479999999999
0.487472779045,0.000445319722999999
0.487682538353,0.000466884281999999
0.487843818353,0.000501925206999999
0.488036458353,0.000535500409
0.488197738353,0.000543726550999999
0.488359018353,0.000504370384999999
0.488555417828,0.000464867491999999
0.488716697828,0.000430342055
0.4889293371,0.000437468509
0.4890906171,0.000438758086
0.4892832571,0.000467789774999999
0.4894445371,0.00044169412
0.489619614095,0.000423479999999999
0.489812254095,0.000472873326999999
0.489973534095,0.000463106781999999
0.490181293428,0.00044785118
0.490356438876,0.000423479999999999
0.490555238321,0.000474545314999999
0.490716518321,0.000481673096999999
0.490929157593,0.000456288340999999
0.491090437593,0.000443044859999999
0.491303076865,0.000423971519999999
0.491552262896,0.000425973664
0.491719502644,0.000423479999999999
0.491880782644,0.000458145289
0.492073422644,0.000434811694999999
0.492247770716,0.000423479999999999
0.492483698442,0.000423479999999999
0.49269137711,0.000447203451
0.49285265711,0.000466511476
0.49301393711,0.000457749725999999
0.49320657711,0.000523444260999999
0.49336785711,0.000459501706999999
0.493575295784,0.000529352369999999
0.493736575784,0.000491150127
0.493929215784,0.000526011211999999
0.494090495784,0.000558539339999999
0.494251775784,0.000581107445999999
0.494447774744,0.000564704509999999
0.494609054744,0.000489601721
0.494801694744,0.000550407001999999
0.494962974744,0.000551507421999999
0.495124254744,0.000537983458
0.495320573696,0.000486967082999999
0.495481853696,0.000467913588999999
0.495674493696,0.000500413603999999
0.495835773696,0.000433460898999999
0.496068651734,0.000445252426999999
0.496229931734,0.000451711673999999
0.496422571734,0.000487761987999999
0.496583851734,0.000455482865
0.496816569776,0.000445949030999999
0.496977849776,0.000467238038999999
0.49719048832,0.000458368834999999
0.497372799553,0.000423479999999999
0.497604146509,0.000423479999999999
0.497840296555,0.000423479999999999
0.498075724737,0.000423479999999999
0.498313339225,0.000423479999999999
0.498561498053,0.000424050722999999
0.498810776867,0.000429884498
0.499060055681,0.000473140526999999
0.499221335681,0.000426346683999999
0.499433894954,0.000469086137999999
0.499606451807,0.000423479999999999
0.49980781122,0.000424519293999999


==> data/Latency_Vector_UDP_D0toD1_new.csv <==
0.101348556,0.000974099244999999
0.101355436,0.001201593206999999
0.101478476,0.001478475999999999
0.101671116,0.001053643804999999
0.101863756,0.001027533899
0.102025036,0.001021388421999999
0.102217676,0.001027834803999999
0.102378956,0.001021741664
0.102540236,0.001035585381
0.102732876,0.001081852057
0.102894156,0.001060200684999999
0.103055436,0.000987159064999999
0.103248076,0.001048502808
0.103409356,0.000997395547999999
0.103601996,0.000940985998999999
0.103763276,0.000943858182
0.103924556,0.000895251854999999
0.104117196,0.000854856674999999
0.104278476,0.000797281144
0.104439756,0.000712999922999999
0.104632396,0.000711359617999999
0.104793676,0.000721090805
0.104986316,0.000760925401999999
0.105147596,0.000769861730999999
0.105308876,0.000734945039999999
0.105501516,0.000746071409999999
0.105662796,0.000661071824
0.105855436,0.000667732110999999
0.106016716,0.000626804870999999
0.106177996,0.000595272523999999
0.106370636,0.000556085825999999
0.106531916,0.000499386508
0.106724556,0.000507201966999999
0.106885836,0.00045884677
0.107047116,0.000419246136999999
0.107250791688,0.000408584708
0.107433444128,0.00040755
0.107626084128,0.000418188171999999
0.107874075938,0.000427877720999999
0.108035355938,0.000447005167999999
0.108227995938,0.000485992753
0.108389275938,0.000412074576999999
0.108629428434,0.000414173950999999
0.108800985925,0.00040755
0.109036653133,0.00040755
0.109252647743,0.000413559677999999
0.109428654287,0.00040755
0.109626570479,0.000420040114999999
0.109875842177,0.000445719384999999
0.110037122177,0.000453319156
0.110249837074,0.000430996851999999
0.110411117074,0.000428065301999999
0.110635283129,0.00040755
0.110873115828,0.000461413751999999
0.111034395828,0.000408745774
0.111247110725,0.000477248882999999
0.111408390725,0.000422223609999999
0.111621105622,0.000429155452999999
0.111782385622,0.000430823733999999
0.111975025622,0.000476600125
0.112136305622,0.000424820842
0.112301928555,0.00040755
0.112531982122,0.00040755
0.112743017166,0.000467976824
0.112904297166,0.000483636965
0.113096937166,0.000535672831999999
0.113258217166,0.000481692748999999
0.113419497166,0.000514166127999999
0.113622612903,0.000498907584999999
0.113783892903,0.000523613064999999
0.113976532903,0.000564071752999999
0.114137812903,0.000506694950999999
0.114299092903,0.000451513231
0.114491732903,0.000513451400999999
0.114653012903,0.000523586771999999
0.114814292903,0.000455737009999999
0.115014147072,0.00040755
0.11525941912,0.000439885199999999
0.11542069912,0.000453461298999999
0.11561333912,0.000457052115999999
0.11577461912,0.000420776224999999
0.11600741226,0.000430126595999999
0.116185645097,0.00040755
0.116381321485,0.000450926032
0.116542601485,0.000430309929999999
0.116755236389,0.000408086116999999
0.116941233802,0.00040755
0.117155678946,0.00040755
0.11737855381,0.000444654918999999
0.11755501741,0.00040755
0.117787806133,0.00040755
0.118010359464,0.00040755
0.118258488499,0.00040755
0.118500561923,0.000430427223
0.118661841923,0.000466201209999999
0.118823121923,0.00046879628
0.119015761923,0.000485124761999999
0.119177041923,0.000467876784
0.119383118047,0.000511722679999999
0.119544398047,0.000497861136999999
0.119737038047,0.000550419011999999
0.119898318047,0.000464111552999999
0.120059598047,0.000449626491999999
0.120255915427,0.000449792526999999
0.120417195427,0.000443121839999999
0.120629831787,0.000432149102999999
0.120879105857,0.000440646555999999
0.121040385857,0.000436262766999999
0.121255781924,0.00040755
0.121417061924,0.000442086449999999
0.121627138444,0.000460479759999999
0.121788418444,0.000458687006
0.122001134799,0.000436045860999999
0.122162414799,0.000440998020999999
0.122375131154,0.000444037897999999
0.122564946268,0.00040755
0.122757586268,0.000421171494
0.123001740658,0.000446309068999999
0.123191681869,0.00040755
0.123384321869,0.000427810777999999
0.123545601869,0.000452022075999999
0.123753118549,0.000468964678999999
0.123914398549,0.000449992763999999
0.124127114904,0.000431129753999999
0.124288394904,0.000413229881999999
0.124511073818,0.00040755
0.124750348513,0.000458156936999999
0.124911628513,0.000483639814
0.125072908513,0.000437414830999999
0.125265548513,0.000479230505
0.125426828513,0.000409601089999999
0.125634947315,0.00040755
0.125796227315,0.000421534080999999
0.126007423765,0.000498998153999999
0.126168703765,0.000534067131999999
0.126361343765,0.000490200923999999
0.126522623765,0.000509797772999999
0.126683903765,0.000435739111999999
0.126880140627,0.000445924715999999
0.127041420627,0.000430383781
0.127234060627,0.000476259786999999
0.127395340627,0.000453128605999999
0.127631974459,0.000466806442
0.127793254459,0.000433532764
0.127985894459,0.000481189378999999
0.128147174459,0.000499490707999999
0.128308454459,0.000454587828999999
0.128504611327,0.000458341746999999
0.128665891327,0.000453911150999999
0.128858531327,0.000503174414999999
0.129019811327,0.000519470656999999
0.129181091327,0.000539574114999999
0.129377248717,0.000538366207
0.129538528717,0.000563113685999999
0.129731168717,0.000516935595999999
0.129892448717,0.000494063012
0.130053728717,0.000457818373999999
0.130250046097,0.000439605232999999
0.130411326097,0.00047250161
0.130603966097,0.000448716941999999
0.130783669593,0.00040755
0.130999585748,0.000497245351
0.131160865748,0.000494989580999999
0.131322145748,0.000502161397
0.131514785748,0.000506872969
0.131676065748,0.000423937795999999
0.131883262448,0.000436408083999999
0.132044542448,0.000460504497999999
0.132257259532,0.000470511771
0.132427175588,0.00040755
0.132670837773,0.00040755
0.132912931083,0.00040755
0.133129807959,0.000443504588999999
0.133309815412,0.00040755
0.133527595159,0.00040755
0.133690968416,0.00040755
0.133883608416,0.000460218580999999
0.134044888416,0.000441013745999999
0.134252325764,0.000474479303999999
0.134413605764,0.000444278156
0.134626322848,0.000426325529
0.134799581636,0.00040755
0.135009615405,0.00040755
0.135249606541,0.000446393938999999
0.135410886541,0.000470364188999999
0.135572166541,0.000495140740999999
0.135764806541,0.000498646382999999
0.135926086541,0.000453697385999999
0.136132883921,0.000467420905999999
0.136294163921,0.000499642743999999
0.136486803921,0.000494763778999999
0.136648083921,0.000434657646999999
0.136809363921,0.000423909323999999
0.137005681825,0.000433849134999999
0.137254957081,0.000435419430999999
0.137416237081,0.000441118004999999
0.137608877081,0.000461967605999999
0.137770157081,0.000492540150999999
0.137931437081,0.000490061696
0.138127594993,0.000457279682999999
0.138303743165,0.00040755
0.138508746184,0.00040755
0.13868133734,0.00040755
0.138885578709,0.00040755
0.139126438595,0.00040755
0.1393740351,0.000423403990999999
0.139545390856,0.00040755
0.13974794905,0.000431628895999999
0.139997225492,0.000453085406999999
0.140168968408,0.00040755
0.140371126617,0.000428815228999999
0.140620483056,0.000432058789
0.140781763056,0.000422943631999999
0.140974403056,0.000440891945
0.141158396443,0.00040755
0.141377914815,0.000445932943999999
0.141627043573,0.000452901156999999
0.141788323573,0.000458987946
0.141949603573,0.000466734993999999
0.142142243573,0.000473186328999999
0.142313047579,0.00040755
0.142510806495,0.000435545481999999
0.142672086495,0.000423670803999999
0.142895556568,0.00040755
0.143056836568,0.000429602919999999
0.143258515386,0.000427391044999999
0.143419795386,0.000447069169999999
0.143612435386,0.000467928596999999
0.143773715386,0.000463657988999999
0.143934995386,0.000414923546999999
0.144152063682,0.00040755
0.144382781774,0.000450276390999999
0.144544061774,0.000449526092999999
0.144705341774,0.000417241205999999
0.144897981774,0.000419925852999999
0.145059261774,0.000412608020999999
0.145266380456,0.000491649207999999
0.145427660456,0.000509325545999999
0.145640219002,0.000580402587999999
0.145801499002,0.000528192904999999
0.145994139002,0.000507198889999999
0.146155419002,0.000467010337999999
0.146316699002,0.000419301961
0.146514537916,0.000436201390999999
0.146697896171,0.00040755
0.146890536171,0.000427899231999999
0.147051816171,0.000451675224999999
0.147262374767,0.000417201723
0.147423654767,0.000444427417
0.147636213313,0.000529573386999999
0.147797493313,0.000443884425999999
0.147990133313,0.000477398313
0.148166544384,0.00040755
0.148392142604,0.000504961050999999
0.148553422604,0.000430235587999999
0.148766141146,0.000429378025
0.148927421146,0.000430936315999999
0.149140892729,0.00040755
0.149302172729,0.000440514681
0.149514011293,0.000449148667999999
0.149675291293,0.00044423583
0.149887929837,0.000410984233
0.150049209837,0.000426192181999999
0.150268253029,0.00040755
0.150434494986,0.00040755
0.150677583421,0.00040755
0.150914191202,0.00040755
0.151134109564,0.000417829061999999
0.151328708925,0.00040755
0.151522254092,0.00040755
0.151683534092,0.000409744611
0.151890092788,0.000472769726999999
0.152056910933,0.00040755
0.152264109613,0.000410366580999999
0.152425389613,0.000409191144
0.152638028157,0.000439302224999999
0.152799308157,0.000472516299999999
0.152960588157,0.000439038162999999
0.153153228157,0.000461534222999999
0.153314508157,0.000434975529999999
0.153521466186,0.000497730116
0.153682746186,0.000521583066999999
0.153875386186,0.000553001081999999
0.154036666186,0.000521896888999999
0.154197946186,0.000467658408
0.154394024623,0.000490128415999999
0.154555304623,0.000498022919999999
0.154747944623,0.000508805434999999
0.154909224623,0.000423575121999999
0.155141941686,0.000427064905999999
0.155391218128,0.000436992514999999
0.155570186218,0.00040755
0.155764984703,0.000422265222999999
0.156014341142,0.000460985163
0.156175621142,0.000416190374
0.15638825823,0.000500189960999999
0.15654953823,0.000421528530999999
0.156763912726,0.00040755
0.157011588062,0.000462835556999999
0.157192210609,0.00040755
0.157427223967,0.00040755
0.157634821307,0.000449109425999999
0.157796101307,0.000434836308999999
0.158008818391,0.000454472473999999
0.158170098391,0.000413040861999999
0.158382815475,0.000453338436999999
0.158544095475,0.000421852254999999
0.158736735475,0.000474377334999999
0.158898015475,0.000425570179999999
0.159059295475,0.000425960272999999
0.159260412555,0.000496705301999999
0.159421692555,0.000518473008999999
0.159614332555,0.000572809332
0.159775612555,0.000534347241
0.159936892555,0.000540871800999999
0.160136249745,0.000542618082
0.160297529745,0.000560664313
0.160490169745,0.000586350440999999
0.160651449745,0.000544439444
0.160812729745,0.000535556233999999
0.161005369745,0.000489321984999999
0.161166649745,0.000415790405999999
0.161398964875,0.000468836089
0.161560244875,0.000440414575999999
0.161772881235,0.000468717437999999
0.161934161235,0.000481952112999999
0.162126801235,0.000495247032999999
0.162288081235,0.000508083040999999
0.162449361235,0.000454962062
0.162642001235,0.000482531396999999
0.162813297563,0.00040755
0.163029373708,0.000415642886999999
0.163190653708,0.000415279835999999
0.163403370063,0.000477950650999999
0.163573682181,0.00040755
0.163777279106,0.000447490513999999
0.163938559106,0.000433368258999999
0.164151275461,0.000441951863
0.164400629526,0.000454974327
0.164561909526,0.000437178532
0.164774465891,0.000408707557999999
0.165023819956,0.000459051539999999
0.165185099956,0.000441358424
0.165397815582,0.000454976515999999
0.165559095582,0.000446943258999999
0.165771731214,0.000411499938
0.16594879913,0.00040755
0.166191003533,0.00040755
0.166400008665,0.00040755
0.166561288665,0.000410492890999999
0.166768884675,0.000422580856999999
0.167018237553,0.000427317113999999
0.167179517553,0.000449411373999999
0.167372157553,0.000483022702999999
0.167533437553,0.000509045484999999
0.167694717553,0.000449666661
0.167892314313,0.000519552330999999
0.168053594313,0.000538675912
0.168246234313,0.000573737328999999
0.168407514313,0.000501132008
0.168568794313,0.000514985749999999
0.168766151628,0.000580779545
0.168927431628,0.000542533155
0.169120071628,0.000498698034999999
0.169281351628,0.000437361642999999
0.169442631628,0.000447199904999999
0.169638789018,0.000422732988999999
0.169800069018,0.000435380156999999
0.170012785373,0.000410751564
0.170174065373,0.000445915155999999
0.170386781728,0.000522352387999999
0.170548061728,0.000481234537999999
0.170740701728,0.000501069525999999
0.170901981728,0.000525279166
0.171063261728,0.000438442502999999
0.171269441882,0.00040755
0.171430721882,0.000409940825999999
0.171633278872,0.000482541508999999
0.171794558872,0.000458358200999999
0.171987198872,0.000468715824999999
0.172148478872,0.000475587969
0.172309758872,0.000504509182999999
0.172507356172,0.000561625931
0.172668636172,0.000490811524999999
0.172829916172,0.000477133102999999
0.173022556172,0.000497098458999999
0.173183836172,0.000530631754999999
0.173391032872,0.000565984366999999
0.173552312872,0.000519563455999999
0.173744952872,0.000509033680999999
0.173906232872,0.000431064779
0.174139027972,0.000454885590999999
0.174300307972,0.000450655253999999
0.174492947972,0.000478767755999999
0.174654227972,0.000465090253999999
0.174815507972,0.000435012738
0.175008147972,0.000491998604999999
0.175169427972,0.000445068888999999
0.175330707972,0.000477644537999999
0.175525984906,0.000436760556999999
0.175707039218,0.00040755
0.175943453512,0.00040755
0.17614920966,0.000488155200999999
0.176310756812,0.00040755
0.176555545232,0.00040755
0.176780085159,0.00040755
0.17702909439,0.00040755
0.177198497541,0.00040755
0.17742954006,0.00040755
0.177645215464,0.000463903522999999
0.177806495464,0.000499097282999999
0.177999135464,0.000563619191999999
0.178160415464,0.000581863429999999
0.178321695464,0.000553923462999999
0.178523371918,0.000602767675
0.178684651918,0.000592861462999999
0.178877291918,0.000653613052999999
0.179038571918,0.000575993408
0.179199851918,0.000501654420999999
0.17939608878,0.000460731647999999
0.17955736878,0.000455487786999999
0.179770084406,0.000454087555999999
0.179931364406,0.000436999628999999
0.180124004406,0.000466928070999999
0.180285284406,0.000494406716999999
0.180446564406,0.000477956153
0.180642721796,0.000500573593
0.180804001796,0.000512763846999999
0.180996641796,0.000465642352999999
0.181157921796,0.000429462241999999
0.181319201796,0.000408754936999999
0.181523290828,0.00040755
0.181684570828,0.000412076846
0.181889447673,0.000423068797999999
0.182050727673,0.000442860892
0.182243367673,0.000485436390999999
0.182404647673,0.000457459581999999
0.182565927673,0.000481552908999999
0.182763364983,0.000447508505999999
0.182924644983,0.000434345526999999
0.183117284983,0.000472850797999999
0.183278564983,0.000435951788999999
0.183520478419,0.000459510677999999
0.183681758419,0.000419716514999999
0.183894474045,0.000466384772999999
0.184060975789,0.00040755
0.184290521293,0.00040755
0.184517715833,0.000457834546999999
0.184678995833,0.000442163513999999
0.184891631465,0.000412722006999999
0.185140984343,0.000446801882999999
0.185302264343,0.000478969215999999
0.185494904343,0.000493365971999999
0.185656184343,0.000517909162999999
0.185817464343,0.000431870719999999
0.186013621211,0.000431126029999999
0.186195504942,0.00040755
0.186388144942,0.000429632164999999
0.186574527138,0.00040755
0.186767167138,0.00046705469
0.186928447138,0.000417650016999999
0.187135887138,0.000471206259999999
0.187297167138,0.000440127696999999
0.187509882764,0.000431213950999999
0.187704541849,0.00040755
0.187919720613,0.00040755
0.188141320613,0.000443788546999999
0.188302600613,0.000455815694999999
0.188463880613,0.000466399905
0.188656520613,0.000467106372999999
0.188817800613,0.000448659590999999
0.189025156641,0.000409141892999999
0.189186436641,0.000407818901999999
0.189399151538,0.000485662561
0.189560431538,0.000431082814999999
0.189773146435,0.000409078864
0.189950616794,0.00040755
0.190147093112,0.000443515551999999
0.190396444803,0.000450954506999999
0.190574573493,0.00040755
0.190775946806,0.00040755
0.190937226806,0.000443495365999999
0.1911442622,0.000409092629999999
0.191393613891,0.000449214652999999
0.191554893891,0.000457436286
0.191747533891,0.000521982150999999
0.191908813891,0.000557328610999999
0.192070093891,0.000477683291999999
0.192262733891,0.000458679191
0.192424748142,0.00040755
0.192659782094,0.000470953979999999
0.192821062094,0.000423704733
0.193033617732,0.000454149789999999
0.193194897732,0.000479796439999999
0.193387537732,0.000518289720999999
0.193548817732,0.000544398256
0.193710097732,0.000540426088999999
0.193906414588,0.000535327016999999
0.194067694588,0.000525653744999999
0.194260334588,0.000502515346999999
0.194421614588,0.000454037919999999
0.194582894588,0.000472231526999999
0.194775534588,0.000518866212
0.194936814588,0.000547091780999999
0.195098094588,0.000550330186
0.195293612018,0.000577303021999999
0.195454892018,0.000602551991999999
0.195647532018,0.000594913345
0.195808812018,0.000524385841999999
0.195970092018,0.000491340418999999
0.196166249408,0.000559278251999999
0.196327529408,0.000588393174999999
0.196520169408,0.000646025537999999
0.196681449408,0.000617663377999999
0.196842729408,0.000559555106
0.197035369408,0.000623160944999999
0.197196649408,0.000602354995999999
0.197357929408,0.000535535281999999
0.197550569408,0.000519599551999999
0.197711849408,0.000487639851999999
0.197904489408,0.000481678388999999
0.198067421018,0.00040755
0.198295176433,0.000438420687999999
0.198456456433,0.000421973285
0.198669172788,0.000424173924
0.198830452788,0.000456195077999999
0.199043089148,0.000433180528999999
0.199292443213,0.000451927895999999
0.199453723213,0.000424441896
0.199666439568,0.000496197169999999
0.199827719568,0.000454793040999999
0.200020359568,0.000492515916
0.200181639568,0.000449937032999999
0.200414194683,0.000470773934
0.200575474683,0.000493772069999999
0.200768114683,0.000501793833999999
0.200929394683,0.000464874660999999
0.201090674683,0.000469451447
0.201283314683,0.000511965161999999
0.201444594683,0.000468513192999999
0.201663311467,0.000467137031999999
0.201828274031,0.00040755
0.202037311299,0.000458286279999999
0.202198591299,0.000457283227
0.202411308383,0.000422728788999999
0.202572588383,0.000453257091999999
0.202785225471,0.000517174978
0.202946505471,0.000488345628999999
0.203139145471,0.000508986346
0.203300425471,0.000515003882999999
0.203461705471,0.000465714790999999
0.203657783387,0.000453138085999999
0.203907058643,0.000456945717999999
0.204156413895,0.000471475922999999
0.204405689151,0.000471071662999999
0.204566969151,0.000461990662999999
0.204759609151,0.000473039556
0.204935702787,0.00040755
0.205156098413,0.00040755
0.205320034172,0.00040755
0.205556111109,0.00040755
0.205776987785,0.000416267389999999
0.205951188398,0.00040755
0.20615094613,0.000449230289999999
0.20631222613,0.000413568553999999
0.206524943214,0.000476923012999999
0.206686223214,0.000420549054999999
0.206915340144,0.00040755
0.207148296216,0.000433097587999999
0.207397492661,0.000466669771
0.207558772661,0.000482388719999999
0.207751412661,0.000477752425999999
0.207912692661,0.000475734595
0.208145409724,0.000459858032999999
0.208306689724,0.000424384052999999
0.208532974319,0.00040755
0.208768571274,0.000448175175999999
0.208929851274,0.000413871858999999
0.209122491274,0.000475115554999999
0.209283771274,0.00049838571
0.209445051274,0.000457860951999999
0.209646249519,0.000442604982999999
0.209807529519,0.000448380928999999
0.210020167335,0.000415521779999999
0.21026944206,0.000447141745
0.21043072206,0.000453670335999999
0.21059200206,0.000409397799999999
0.210831691174,0.00040755
0.211080816338,0.00040755
0.211278094194,0.000459261266999999
0.211439374194,0.000431428101
0.211652011282,0.000411130660999999
0.21181689287,0.00040755
0.212026010134,0.000461337597999999
0.212188605688,0.00040755
0.212435795416,0.00040755
0.21264931246,0.000433098566999999
0.21281059246,0.000420324745999999
0.213023229548,0.000458970226
0.213196122629,0.00040755
0.213409380255,0.00040755
0.213646495085,0.000408217269
0.213895769155,0.000449370751999999
0.214073184661,0.00040755
0.214273694354,0.00040755
0.214460646451,0.00040755
0.214653286451,0.000460434803999999
0.214823492968,0.00040755
0.215022050208,0.000419658311
0.215271328952,0.000437172694999999
0.215432608952,0.000456600363999999
0.215645245312,0.000423600550999999
0.215815594891,0.00040755
0.216019271811,0.000477183123999999
0.216180551811,0.000478448905999999
0.216393267437,0.000453342005999999
0.216554547437,0.000447869761999999
0.216715827437,0.000474703941999999
0.216908467437,0.000438738828999999
0.217151580783,0.000458044388999999
0.217312860783,0.000429950274999999
0.217505500783,0.000496379859999999
0.217666780783,0.000515615235
0.217828060783,0.000462896412999999
0.218024297645,0.000460276081
0.218185577645,0.000409050517999999
0.218398293271,0.000451649335999999
0.218559573271,0.000409257246999999
0.218772208903,0.000442539549
0.218933488903,0.000427094421999999
0.219146124535,0.000462850976999999
0.219307404535,0.000495124023999999
0.219500044535,0.000555139647999999
0.219661324535,0.000485254752999999
0.219822604535,0.000448038863
0.220019360164,0.00040755
0.220268153084,0.000416308949999999
0.220430174674,0.00040755
0.220671529605,0.00040755
0.220891444691,0.000434242667999999
0.22106151351,0.00040755
0.221265349802,0.000464056836999999
0.221426629802,0.000485854155
0.221619269802,0.000522947146
0.221780549802,0.000543691033999999
0.221941829802,0.000552059575
0.222138066664,0.000555819763999999
0.222299346664,0.000483567889999999
0.222460626664,0.000420474416999999
0.222653266664,0.000459191694
0.222814546664,0.000434207909999999
0.223021822698,0.000423471290999999
0.223271095582,0.000442768358999999
0.223432375582,0.000450441186
0.223625015582,0.000501337575
0.223786295582,0.000421233001
0.224019169696,0.000445261908
0.2242159934,0.00040755
0.2244086334,0.000446142105999999
0.2245699134,0.000466335029
0.224777429416,0.000505060396
0.224938709416,0.000509752903999999
0.225099989416,0.000536938643999999
0.225292629416,0.000524018757
0.225453909416,0.000528897261999999
0.225661105456,0.000554815242999999
0.225822385456,0.000524120002999999
0.226015025456,0.000535168690999999
0.226176305456,0.000530683979999999
0.226337585456,0.000529440297999999
0.226533822318,0.00056732864
0.226695102318,0.000578667448999999
0.226887742318,0.000584728395
0.227049022318,0.000577866172999999
0.227210302318,0.000572821106999999
0.227402942318,0.000632185209999999
0.227564222318,0.000666732078999999
0.227725502318,0.000589054983999999
0.227920699258,0.000607532119999999
0.228081979258,0.000559181552999999
0.228274619258,0.000570271681999999
0.228435899258,0.000581471972999999
0.228597179258,0.000501567574999999
0.228793256653,0.000506843402
0.228954536653,0.000474366588999999
0.229167253008,0.000458053086
0.229328533008,0.000486735815999999
0.229541169368,0.000461268837999999
0.229702449368,0.000416145392999999
0.229915005733,0.000423588341999999
0.230076285733,0.000456092315999999
0.230289002088,0.000430049593999999
0.230450282088,0.000462831845
0.230642922088,0.000507290848999999
0.230804202088,0.000431581949999999
0.230965482088,0.000452020990999999
0.231161559483,0.000473349865999999
0.231322839483,0.000414623715999999
0.231535555838,0.000431971641
0.231784909903,0.000431586016
0.231969763334,0.00040755
0.232205235764,0.00040755
0.232408192729,0.000436386117999999
0.232657473452,0.000445061863999999
0.232818753452,0.000449888519999999
0.233011393452,0.000497793035999999
0.233172673452,0.000435715531999999
0.233414907962,0.000431322962999999
0.233576187962,0.000459848486
0.233768827962,0.000514988150999999
0.233930107962,0.000511530917999999
0.234091387962,0.000482067049999999
0.234287545352,0.000465190527999999
0.234536899417,0.000470100773999999
0.234708953589,0.00040755
0.234930667389,0.00040755
0.235166144718,0.00040755
0.235412290687,0.00040755
0.235658764932,0.000457343752999999
0.235820044932,0.000436322198
0.236032761287,0.000463409736
0.236213840668,0.00040755
0.236406718263,0.000449342178999999
0.236567998263,0.000438703374999999
0.236780714618,0.000446278113
0.236956490586,0.00040755
0.237154647851,0.000473660744999999
0.237335806324,0.00040755
0.2375286844,0.000433996586
0.2376899644,0.000445139583999999
0.237902521492,0.000523334780999999
0.238063801492,0.000514213034999999
0.238256441492,0.000478883889999999
0.238417721492,0.000480735731999999
0.238579001492,0.000470954361999999
0.238780999112,0.000452772394999999
0.238947770075,0.00040755
0.239154967435,0.000438193166
0.239316247435,0.000453933250999999
0.239528964519,0.000429928740999999
0.239703468492,0.00040755
0.23990290624,0.000449891770999999
0.24006418624,0.000456573016999999
0.24025682624,0.000468164806999999
0.24041810624,0.00045405141
0.24057938624,0.000481721351999999
0.240780103345,0.000536652260999999
0.240941383345,0.000542870961
0.241102663345,0.000551584923999999
0.241295303345,0.000530512357
0.241456583345,0.000470588135999999
0.241663780045,0.000507349615999999
0.241825060045,0.000523705401999999
0.242017700045,0.00051075361
0.242178980045,0.000505429737
0.242340260045,0.000425178586999999
0.242546214078,0.00040755
0.242794683877,0.00040755
0.243035158497,0.000412104236999999
0.243196438497,0.000447719857
0.243408994135,0.000527733576999999
0.243570274135,0.000451739544999999
0.243783069755,0.000443806104999999
0.244032422633,0.000462858755999999
0.244193702633,0.000453735760999999
0.244386342633,0.000490529209999999
0.244547622633,0.000465110385
0.244708902633,0.000482354996999999
0.244901542633,0.000472877433
0.245062822633,0.000416718962
0.245293776891,0.000434677523999999
0.245543129769,0.000442520447
0.245708373516,0.00040755
0.245917089442,0.000416866247999999
0.24616644232,0.000449095970999999
0.246340619313,0.00040755
0.246540376478,0.000447410698
0.246701656478,0.000452738474
0.246914372833,0.000437073449999999
0.247163726898,0.000471554877999999
0.247325006898,0.000467414192999999
0.247537723253,0.000470795196999999
0.247699003253,0.00042292638
0.247911639613,0.000410268270999999
0.248072919613,0.000446540699999999
0.248285555973,0.000453275827999999
0.24844894129,0.00040755
0.248659577775,0.000421009834999999
0.248908851845,0.000448111671999999
0.249070131845,0.000466450600999999
0.249262771845,0.000496426985999999
0.249424051845,0.000438223544999999
0.249656927921,0.000435066491
0.249851118811,0.00040755
0.250057021057,0.00040755
0.250230238441,0.00040755
0.250422878441,0.000471243175999999
0.250596811254,0.00040755
0.25079168923,0.000476256078
0.25095296923,0.000499737333999999
0.251165686314,0.000489545144999999
0.251326966314,0.000518213616999999
0.251488246314,0.000443769073999999
0.251689291111,0.00040755
0.251850571111,0.000436832319999999
0.252065158273,0.00040755
0.252298513338,0.000451597257999999
0.252459793338,0.000487790813999999
0.252652433338,0.000490010227999999
0.252813713338,0.000416709176999999
0.252974993338,0.000448297382999999
0.253171230723,0.000423129619999999
0.253332510723,0.000424618518999999
0.253525150723,0.000474866857999999
0.253686430723,0.000423466763999999
0.253919225823,0.000453199679999999
0.254080505823,0.000485031955
0.254241785823,0.000472790819999999
0.254434425823,0.000470970939999999
0.254595705823,0.000462695953999999
0.254801622603,0.000464647918
0.254962902603,0.000443105075999999
0.255175618958,0.000450030282999999
0.255336898958,0.000410118192999999
0.255549536046,0.000472636462
0.255710816046,0.000501732633
0.25592353313,0.000470894329
0.25608481313,0.000447673933999999
0.256297530214,0.000411762001999999
0.256546885466,0.000442404572999999
0.256708165466,0.000474403834
0.25692088255,0.000462677744999999
0.25717007781,0.000473281324999999
0.25733135781,0.000417593813999999
0.257544074894,0.000472069587
0.257705354894,0.000490170135999999
0.257897994894,0.000533552875
0.258059274894,0.000445722039
0.258220554894,0.000419499363
0.258458173139,0.00040755
0.258696045496,0.00040755
0.258936307232,0.00040755
0.259164704457,0.000431217188
0.259325984457,0.000455260187999999
0.259518624457,0.000490286307
0.259679904457,0.000504325096999999
0.259841184457,0.000463098398999999
0.260033824457,0.000511439698999999
0.260195104457,0.000492613762
0.260356384457,0.000459838718
0.260549662999,0.000499633421
0.260710942999,0.000507518846999999
0.260903582999,0.000541790621
0.261064862999,0.000465938435999999
0.261226142999,0.000431640034999999
0.261425180767,0.000489951408999999
0.261586460767,0.000500604981999999
0.261779100767,0.000525959807999999
0.261940380767,0.000516429815999999
0.262101660767,0.000444402482
0.262297978671,0.000428879372999999
0.262459258671,0.000462938288
0.262671975755,0.000430887156999999
0.262921251011,0.000452215919999999
0.263170606263,0.000461438721999999
0.263331886263,0.000467631724999999
0.263544443355,0.000469130950999999
0.263793798607,0.000471390957999999
0.263955078607,0.000491785069999999
0.264147718607,0.000466089054999999
0.264308998607,0.000472052648999999
0.264470278607,0.000444580124
0.264666516515,0.000435418184999999
0.264834951257,0.00040755
0.265040468701,0.000453857750999999
0.265201748701,0.000462534715999999
0.265394388701,0.000510976901999999
0.265555668701,0.000452272746999999
0.26573503575,0.00040755
0.265928827966,0.00040755
0.266171867966,0.000459049297
0.266333147966,0.000450190987
0.266494427966,0.000476989724999999
0.266687067966,0.000421625936999999
0.266931143482,0.000431970444
0.267092423482,0.000442563052999999
0.267305059842,0.000477092832999999
0.267466339842,0.000431808539
0.267658979842,0.000489250900999999
0.267820259842,0.000461382810999999
0.267981539842,0.000469996591999999
0.268177777227,0.000512194414999999
0.268339057227,0.000482734834999999
0.268531697227,0.000488058140999999
0.268692977227,0.000408343345999999
0.268925772327,0.000453207286
0.269087052327,0.000464940517999999
0.269279692327,0.000529195739999999
0.269440972327,0.000554953479999999
0.269602252327,0.000538751273999999
0.269794892327,0.000541751101999999
0.269956172327,0.000497219777999999
0.270117452327,0.000474598931999999
0.270312489787,0.000462361486
0.270473769787,0.000498551865999999
0.270666409787,0.000564344249999999
0.270827689787,0.000541978018999999
0.270988969787,0.00048759349
0.271185047182,0.000546463428999999
0.271346327182,0.000568056979999999
0.271538967182,0.000534044036999999
0.271700247182,0.000557152472999999
0.271861527182,0.000472868620999999
0.272057844562,0.000455106067999999
0.272219124562,0.000425886758
0.272436552555,0.00040755
0.272681186915,0.000419268094999999
0.27293038099,0.000446533812999999
0.27317965506,0.000471146274999999
0.27334093506,0.000409739959999999
0.273553651415,0.000426243059999999
0.273802925485,0.000434580906
0.273964205485,0.000469156187999999
0.274156845485,0.000476743509999999
0.274327295971,0.00040755
0.274488575971,0.000422588126999999
0.274681215971,0.000485325338999999
0.274842495971,0.000467837137
0.275049932656,0.000496367156999999
0.275211212656,0.000466247767
0.275372492656,0.000443696848
0.275565132656,0.000424087619999999
0.275809047061,0.000475274224999999
0.275970327061,0.000443761668
0.276183043416,0.000448076366999999
0.276344323416,0.000419057601
0.276556959776,0.000498927609999999
0.276718239776,0.000496143736999999
0.276910879776,0.000544271452999999
0.277072159776,0.000499118069999999
0.277233439776,0.000493262937999999
0.277429757156,0.000510800882999999
0.277591037156,0.000440913841
0.277783677156,0.000505762396
0.277944957156,0.000442754186999999
0.278177752256,0.000435012776999999
0.278339032256,0.000408011499999999
0.278551748611,0.000477705473999999
0.278713028611,0.000464456164
0.278905668611,0.000513474305999999
0.279066948611,0.000534411203999999
0.279228228611,0.000450202079999999
0.279424385479,0.00048343129
0.279585665479,0.000486376266999999
0.279778305479,0.000536131463999999
0.279939585479,0.000454523581999999
0.280100865479,0.000464390886999999
0.280298862209,0.000531771394
0.280460142209,0.000460506135999999
0.280652782209,0.000518949393
0.280814062209,0.000434999235999999
0.281046936323,0.000447838461999999
0.281208216323,0.000433565671999999
0.281400856323,0.000493065862
0.281562136323,0.00044039405
0.28172552155,0.00040755
0.281919598574,0.000457703816999999
0.282080878574,0.000415566182999999
0.282293514206,0.000421039189
0.282542867084,0.000427214698
0.282792219962,0.000435303729999999
0.282953499962,0.000424902617999999
0.283166215588,0.000416164227999999
0.283327495588,0.000409963848999999
0.28354013122,0.000470333479
0.28370141122,0.00046801109
0.28389405122,0.000472280374999999
0.28405533122,0.000480837743999999
0.28421661122,0.000425867430999999
0.28440925122,0.000484142250999999
0.28457053122,0.000451257845999999
0.28473181122,0.000415455754999999
0.2849318078,0.000450993469999999
0.2850930878,0.00048171499
0.2852857278,0.000485316233
0.2854470078,0.000513618062999999
0.2856082878,0.000443890191999999
0.285804844638,0.000514334029999999
0.285966124638,0.000439201354999999
0.286178680276,0.000428130076999999
0.286339960276,0.000426550304
0.286552675902,0.000433662559999999
0.28680202878,0.000436714150999999
0.287051301664,0.000462792655999999
0.287214680636,0.00040755
0.287425236424,0.000417152774
0.287586876237,0.00040755
0.287799191893,0.000421785681999999
0.287960471893,0.000438405504999999
0.288153111893,0.000501324992999999
0.288314391893,0.000488510925999999
0.288475671893,0.000505524694999999
0.288677907707,0.000563667715999999
0.288839187707,0.000510182835999999
0.289031827707,0.000519941579999999
0.289193107707,0.000517808258999999
0.289354387707,0.000474604785
0.289552703864,0.000487592469999999
0.289719859271,0.00040755
0.289926654686,0.000458374497999999
0.290087934686,0.000410272263999999
0.290333633729,0.00040755
0.2905743829,0.00040755
0.2907356629,0.000412259118999999
0.290945887421,0.00040755
0.291173161044,0.000461506316
0.291339140991,0.00040755
0.291547135631,0.000474831227999999
0.291708415631,0.000462254431999999
0.291921129799,0.000428548625999999
0.292082409799,0.000450482705999999
0.292243689799,0.000482625993
0.292436329799,0.000450751353999999
0.292679200951,0.000466123042999999
0.292840480951,0.000441678684
0.293053115127,0.000409196355
0.293302465631,0.000455082242999999
0.293463745631,0.000417487518
0.293682926039,0.00040755
0.293844206039,0.000443690476999999
0.294050360863,0.00050025782
0.294211640863,0.000500645124
0.294404280863,0.000512443029999999
0.294565560863,0.000533248568999999
0.294726840863,0.000554562887999999
0.294923076679,0.000591543633
0.295084356679,0.000512755183999999
0.295276996679,0.000483816719999999
0.295438276679,0.000423589617999999
0.295680107935,0.000446285091999999
0.295841387935,0.000431984676999999
0.296034027935,0.000488755258999999
0.296195307935,0.000408675629999999
0.296428100095,0.000429668553999999
0.296677450599,0.000456738841999999
0.296852213574,0.00040755
0.297080131168,0.00040755
0.297300765372,0.000455391479
0.29755003707,0.000462815526999999
0.29771131707,0.000485744733999999
0.29790395707,0.000496276608999999
0.29806523707,0.000471581701
0.29822651707,0.000411435985
0.298422753409,0.000473619465999999
0.298584033409,0.000426095702999999
0.298776673409,0.000475236983999999
0.298937953409,0.00042637763
0.299099233409,0.00041990973
0.29931750943,0.00040755
0.299548622717,0.000456616879999999
0.299709902717,0.00046368332
0.299922537621,0.000456002635
0.300171901387,0.000458034589999999
0.300333181387,0.000415109183
0.300494461387,0.000434585675999999
0.300687101387,0.000442865065999999
0.300848381387,0.000424659688999999
0.301055577427,0.000468273503999999
0.301239471622,0.00040755
0.301447722277,0.00040755
0.301678836523,0.000415210695999999
0.301860625233,0.00040755
0.302053265233,0.000429421648999999
0.302214545233,0.000419300026999999
0.302426780895,0.000472362765
0.302588060895,0.000440272357999999
0.302800776521,0.000421220856999999
0.302962056521,0.000452600568999999
0.303174612159,0.000446243958999999
0.303358888686,0.00040755
0.303551528686,0.000425849499
0.303712808686,0.000458494392999999
0.303922645221,0.000513443712999999
0.304083925221,0.000512053641999999
0.304276565221,0.000503739796999999
0.304437845221,0.000486792603999999
0.304599125221,0.000440189911999999
0.304804242051,0.000502424062999999
0.304965522051,0.000495772336999999
0.305158162051,0.000497248559999999
0.305319442051,0.000455707869999999
0.305480722051,0.000458287782999999
0.305673362051,0.000493281518
0.305834642051,0.000523763520999999
0.305995922051,0.000457204708999999
0.306191837269,0.000524626639999999
0.306353117269,0.000515827296999999
0.306545757269,0.000560979000999999
0.306707037269,0.000474677883999999
0.306868317269,0.000420815674999999
0.307077104225,0.00040755
0.30731365909,0.000427384531999999
0.30747493909,0.000445321676999999
0.307687655445,0.000476303003999999
0.307848935445,0.000462938047
0.308041575445,0.000482358087999999
0.308202855445,0.000510101492999999
0.308364135445,0.000447593403999999
0.308556775445,0.000514617263
0.308718055445,0.000530489304999999
0.308879335445,0.000479665888
0.309071975445,0.000518876964999999
0.309233255445,0.000449279796999999
0.30944229203,0.000458113174999999
0.30960357203,0.000466167069
0.30979621203,0.000492560457999999
0.30995749203,0.000454947656
0.310190367125,0.000445561074999999
0.310351647125,0.000454653056999999
0.310544287125,0.000516828596999999
0.310705567125,0.000478610383999999
0.310866847125,0.000447264257
0.311059487125,0.000464092572999999
0.311247139955,0.00040755
0.3114456172,0.000470491225999999
0.311657448344,0.000438434587999999
0.311850088344,0.000501700920999999
0.312011368344,0.000470612871
0.31221879957,0.000434839588999999
0.312405156382,0.000438477161999999
0.312597796382,0.000492336216999999
0.312778933804,0.000425672605999999
0.312971573804,0.000411169968
0.3132160493,0.000435961608999999
0.3133773293,0.000469532991999999
0.313589966388,0.000481023544
0.313839233937,0.000487142347999999
0.314000513937,0.000493170696999999
0.314193153937,0.000529523463999999
0.314354433937,0.000459529066999999
0.314587071981,0.000449002122999999
0.314748351981,0.000438870275999999
0.314961030249,0.000442079142999999
0.315210307877,0.000451900894999999
0.315371587877,0.000476290465999999
0.315564227877,0.000483312713999999
0.315732297675,0.00040755
0.315958854067,0.000433881069999999
0.316207321884,0.000455525745999999
0.316456600698,0.000456381642999999
0.316705879512,0.000482229007
0.316867159512,0.000457086497999999
0.317079718785,0.000471086707
0.317240998785,0.000435710862999999
0.317453557235,0.00051708723
0.317614837235,0.000505205785
0.317807477235,0.000520061265999999
0.317968757235,0.000540137318
0.318130037235,0.000571254023999999
0.318322677235,0.000638300584999999
0.318483957235,0.000629979949
0.318676597235,0.000667303445999999
0.318837877235,0.000620127729999999
0.318999157235,0.000579911509999999
0.319191797235,0.000601414141999999
0.319353077235,0.000542035347999999
0.319545717235,0.000578723461999999
0.319706997235,0.000599566558999999
0.319868277235,0.000622466235
0.320060917235,0.000628260645999999
0.320222197235,0.000594282482
0.320383477235,0.000603214568
0.320576117235,0.000602004656999999
0.320737397235,0.000548553072999999
0.320930037235,0.000584967704
0.321091317235,0.000619977085999999
0.321252597235,0.000552373762999999
0.321445237235,0.000514553991999999
0.321606517235,0.000503623914999999
0.321799157235,0.000556655520999999
0.321960437235,0.000541375334999999
0.322121717235,0.000472198041
0.322314357235,0.000474449434999999
0.322475637235,0.000434679230999999
0.322668277235,0.000457334978999999
0.322829557235,0.000471639602
0.322990837235,0.000436664722999999
0.323195314105,0.000447169371
0.323444588175,0.000451927235
0.323605868175,0.000487037412999999
0.323818504535,0.000462404419999999
0.3240678586,0.000471027600999999
0.3242291386,0.000477229620999999
0.3244217786,0.000539159984999999
0.3245830586,0.000469332511999999
0.3247443386,0.000466706661999999
0.3249369786,0.000468693747999999
0.3250982586,0.000499971614
0.3252595386,0.000462380479
0.32545425608,0.000512987083
0.32561553608,0.000427216758
0.32582817244,0.000434152034
0.32598945244,0.000469442093999999
0.32618209244,0.000532198442999999
0.32634337244,0.000534762043999999
0.32650465244,0.000475549995999999
0.32670080983,0.000535174341999999
0.32686208983,0.000488695914999999
0.32705472983,0.000487388964999999
0.32721600983,0.000469102415999999
0.32737728983,0.000483215271999999
0.327573527215,0.000550362730999999
0.327734807215,0.000526479311999999
0.327927447215,0.000536733501999999
0.328088727215,0.000485814702
0.328250007215,0.000458814051
0.32844608461,0.000483634941999999
0.32860736461,0.000495352836
0.32880000461,0.000559257693999999
0.32896128461,0.000567265062999999
0.32912256461,0.000525818819999999
0.32931520461,0.000561191231999999
0.32947648461,0.000512634402
0.32963776461,0.000431715574999999
0.32983040461,0.000467284640999999
0.329992399066,0.00040755
0.330203350116,0.000411481245999999
0.330374367039,0.00040755
0.330587657983,0.00040755
0.330826613755,0.000473583097
0.330992516128,0.00040755
0.331200593444,0.000411509962999999
0.331449948696,0.000421626581999999
0.331611228696,0.000412122214
0.331854740032,0.00040755
0.332073136832,0.000412033117999999
0.332322492084,0.000440357963999999
0.332486944194,0.00040755
0.332721843264,0.00040755
0.332945839784,0.000494306249999999
0.333107119784,0.000433108399
0.333319756144,0.000439233288999999
0.333569110209,0.000458463412999999
0.333730390209,0.000493133755999999
0.333943106564,0.000462410815
0.334104386564,0.000466859738
0.334297026564,0.000455720134999999
0.334458306564,0.000434925243999999
0.334690861679,0.000466006416999999
0.334852141679,0.000429659093999999
0.335064858034,0.000420964329999999
0.335245387268,0.00040755
0.335440379428,0.00040755
0.335688133593,0.000456332401999999
0.335849413593,0.000465310728999999
0.336062129948,0.000467590904
0.336311405204,0.000468983691
0.336490736288,0.00040755
0.336685374276,0.000418971542999999
0.336934649532,0.000464912367999999
0.337095929532,0.000467906154999999
0.337288569532,0.000509466214999999
0.337449849532,0.000489695362999999
0.337611129532,0.000494647683999999
0.33781296716,0.000464909142999999
0.33797424716,0.000493881158999999
0.33816688716,0.000525376987999999
0.33832816716,0.000539450520999999
0.33848944716,0.000563408282
0.33868208716,0.000567323457999999
0.33884336716,0.000496753548999999
0.33900464716,0.000478569467999999
0.339200727513,0.000516486965999999
0.339362007513,0.000442497381
0.339574565332,0.000414914363
0.339755385096,0.00040755
0.339986466144,0.00040755
0.340212661941,0.00040755
0.340373941941,0.000442607809999999
0.340571700315,0.000495944786
0.340732980315,0.000485079663999999
0.340945618131,0.000508715300999999
0.341106898131,0.000469121654999999
0.341299538131,0.000518711928
0.341460818131,0.000467955571999999
0.341699294978,0.000470085018
0.341860574978,0.000478400296999999
0.342053214978,0.000478554609
0.342230930977,0.00040755
0.342447169431,0.000418272369999999
0.342696447059,0.000448145042999999
0.342857727059,0.000469782306999999
0.343050367059,0.000492890311
0.343211647059,0.000518870767
0.343372927059,0.000536213633999999
0.343565567059,0.000597291486
0.343726847059,0.000605303597999999
0.343888127059,0.000584804558999999
0.344084126019,0.000556875901999999
0.344245406019,0.000507368288999999
0.344438046019,0.000501565982
0.344599326019,0.000414521761999999
0.344831884065,0.000464117972
0.345081161693,0.000474002499
0.345242441693,0.000468202481999999
0.345435081693,0.000482532331
0.345596361693,0.000469153824999999
0.345829078756,0.00045788334
0.345990358756,0.000479886782
0.346202916575,0.000465644918999999
0.346364196575,0.000417890814999999
0.346576834391,0.000501436395
0.346738114391,0.000487860454999999
0.346930754391,0.000515694143999999
0.347092034391,0.000539075002999999
0.347253314391,0.000536623439999999
0.347449392828,0.000593652991
0.347610672828,0.000629450487999999
0.347803312828,0.000586140534
0.347964592828,0.000602815156999999
0.348125872828,0.000578115340999999
0.348318512828,0.000638829379
0.348479792828,0.000573621505
0.348641072828,0.000515392292999999
0.348833712828,0.000577763417999999
0.348994992828,0.000492608413999999
0.349187632828,0.000521995562999999
0.349348912828,0.000529847577
0.349510192828,0.000557595922999999
0.349702832828,0.000571507994999999
0.349864112828,0.000506711978999999
0.350056752828,0.000534402904999999
0.350218032828,0.000473136654999999
0.350379312828,0.000412680598
0.350616246873,0.00040755
0.350824164197,0.000458365694
0.350985444197,0.000421514957999999
0.351212659535,0.00040755
0.351373939535,0.000414474295999999
0.351572176795,0.000470857555999999
0.351733456795,0.000450658636999999
0.351946093155,0.000455004946999999
0.352112448604,0.00040755
0.352320045279,0.000421023632999999
0.352569399344,0.000458292915999999
0.352730679344,0.000415158677999999
0.352943235709,0.000417548083999999
0.353104515709,0.000440840401999999
0.353317232064,0.000433877064
0.353478512064,0.000408787563
0.353691228419,0.000472906178999999
0.353852508419,0.000470242649999999
0.354045148419,0.000460315952999999
0.354237870957,0.00040755
0.354439387423,0.000460556338999999
0.354600667423,0.000419990995
0.354793307423,0.000471264144999999
0.354954587423,0.000479027532999999
0.355115867423,0.000408728284999999
0.355314448571,0.000451669928
0.355475728571,0.000443389317
0.355688444197,0.000414610830999999
0.355866420303,0.00040755
0.356065431329,0.00040755
0.356311743294,0.000425270176999999
0.356473023294,0.000443693170999999
0.356634303294,0.000413257781
0.356826943294,0.000468547052999999
0.356988223294,0.000436979221999999
0.357195419602,0.000444878197999999
0.357356699602,0.000412897025999999
0.357569415957,0.000455077809999999
0.357745830331,0.00040755
0.357973442829,0.00040755
0.358192718774,0.000415467098
0.358441992844,0.000444995941999999
0.358627015423,0.00040755
0.358845933727,0.00040755
0.359065209672,0.000452815950999999
0.359226489672,0.000464415786999999
0.359439206027,0.000430865783
0.359600486027,0.000435107014999999
0.359820475896,0.00040755
0.359981755896,0.000431056973999999
0.360187192706,0.000408121977999999
0.360348472706,0.000417962229999999
0.360566928994,0.00040755
0.360756474387,0.00040755
0.360952379456,0.00040755
0.361193179456,0.000456293046
0.361354459456,0.000475476803
0.361515739456,0.000427810763
0.361708379456,0.000473111123999999
0.361872590269,0.00040755
0.362077147134,0.000479243493999999
0.36224975375,0.00040755
0.36245103082,0.000465207238999999
0.36261231082,0.000482053085999999
0.36280495082,0.000540931990999999
0.36296623082,0.000558485052999999
0.36312751082,0.00052301584
0.36332631375,0.000552205779999999
0.36348759375,0.000471755780999999
0.36364887375,0.000486826015999999
0.36384151375,0.000521934447999999
0.36400279375,0.000511812273999999
0.364210230435,0.000521224149999999
0.364371510435,0.000508465260999999
0.364564150435,0.000542583623
0.364725430435,0.000517995601
0.364886710435,0.000487793214999999
0.36508294782,0.000438729315999999
0.365261262831,0.00040755
0.365456860256,0.000454125768999999
0.365630450771,0.00040755
0.365878093492,0.00040755
0.366080170512,0.000465787626999999
0.366241450512,0.000481786150999999
0.366454167596,0.000555168111999999
0.366615447596,0.000555102928999999
0.366808087596,0.000572112741999999
0.366969367596,0.000525040623999999
0.367130647596,0.000487691733999999
0.367323287596,0.000474876231999999
0.367484567596,0.000458420966
0.367645847596,0.000435063531
0.367845202765,0.00040755
0.368094318029,0.000458275013
0.368255598029,0.000482769000999999
0.368448238029,0.000546677287999999
0.368609518029,0.000519050834999999
0.368770798029,0.000487248357
0.368966955941,0.000456385257999999
0.369134425286,0.00040755
0.36934098333,0.000460935178999999
0.369511797781,0.00040755
0.36971475596,0.000447774985999999
0.36987603596,0.000421961933999999
0.370098898561,0.00040755
0.370347318734,0.00040755
0.370592056066,0.00040755
0.370836532688,0.000430718322999999
0.370997812688,0.000449972915
0.371190452688,0.000459119527999999
0.37138491885,0.00040755
0.371584277164,0.000437782114999999
0.371745557164,0.000454125047
0.37195819498,0.000517848792999999
0.37211947498,0.000485460253
0.37231211498,0.000550387526999999
0.37247339498,0.000490384847
0.37263467498,0.000477662132
0.372833553312,0.00045625335
0.372994833312,0.000482340696999999
0.373207471128,0.000466098964
0.373368751128,0.000480873692999999
0.373561391128,0.000531459646999999
0.373722671128,0.000546939496999999
0.373883951128,0.000582874745999999
0.374076591128,0.00058383266
0.374237871128,0.000573990678
0.374399151128,0.000592364023999999
0.374594989574,0.000554611397999999
0.374756269574,0.000527616189999999
0.374948909574,0.000551667681999999
0.375110189574,0.00052135761
0.375271469574,0.000456486122999999
0.375467388017,0.000506037714999999
0.375628668017,0.000434108138999999
0.375841305833,0.000462076914999999
0.376002585833,0.000453814073
0.376195225833,0.000491349528999999
0.376356505833,0.000454970866999999
0.376589142899,0.000455584859
0.376750422899,0.000422252641999999
0.376974035661,0.00040755
0.377212352514,0.000431267476999999
0.377461628956,0.000442989259
0.377622908956,0.000454055417999999
0.377835546772,0.000468276159
0.377996826772,0.000460221439999999
0.378209426575,0.000454858104999999
0.378370706575,0.000434903147
0.378583344391,0.000471018317999999
0.378744624391,0.000426277584
0.378937264391,0.000459437889999999
0.379098544391,0.000468124607999999
0.379331261454,0.000454871848999999
0.379492541454,0.000473922935999999
0.379685181454,0.000531438162999999
0.379846461454,0.000479761869999999
0.380007741454,0.000435151204999999
0.380207899738,0.000463937832
0.380369179738,0.000490619552
0.380561819738,0.000523318309999999
0.380723099738,0.000551820237999999
0.380884379738,0.000464460075
0.381080458175,0.000448612593999999
0.381241738175,0.000430905956999999
0.381458348464,0.00040755
0.381634864447,0.00040755
0.381828222986,0.000457496373999999
0.381989502986,0.000443545808999999
0.382202140802,0.000431469634999999
0.382363420802,0.000467726296
0.382576058618,0.000436039765
0.382755383162,0.00040755
0.382949861659,0.000438197516999999
0.383111141659,0.000413249844999999
0.383303781659,0.000447880751999999
0.383465061659,0.000429669340999999
0.38370738204,0.000467212334
0.38386866204,0.000419232671999999
0.384081299856,0.000466523821
0.384242579856,0.000499933040999999
0.384403859856,0.000489063750999999
0.384596499856,0.000509781501999999
0.384757779856,0.000423754045999999
0.384965138532,0.000474031782999999
0.385126418532,0.000417683795999999
0.38533889708,0.000483230486999999
0.38550017708,0.000460514781999999
0.38569281708,0.000452254207999999
0.38585409708,0.000466085647999999
0.38601537708,0.000433967637
0.386211456038,0.000412692682999999
0.386460682398,0.000453491822999999
0.386621962398,0.000410928510999999
0.386834600942,0.000483513024999999
0.387003186606,0.00040755
0.38720854304,0.000470291803
0.38736982304,0.000430042050999999
0.38756246304,0.000481490625999999
0.38772374304,0.000460845663999999
0.38788502304,0.000438767881
0.388090461764,0.000492751916999999
0.388251741764,0.000409799288
0.388464380308,0.000458572081999999
0.388625660308,0.000444858846999999
0.388818300308,0.000508775153999999
0.388979580308,0.000496554390999999
0.389140860308,0.000518246171999999
0.389337659248,0.000566116918999999
0.389498939248,0.000503704630999999
0.389691579248,0.000512320873999999
0.389852859248,0.000443883488999999
0.390014139248,0.000439807375999999
0.390210128854,0.000462897469999999
0.390383798207,0.00040755
0.390584037061,0.000474334912
0.390745317061,0.000414802676999999
0.390957875607,0.000430435722999999
0.391132576047,0.00040755
0.391349371176,0.00040755
0.391581129242,0.000437987660999999
0.391745565536,0.00040755
0.39195500416,0.000429776704999999
0.392204281788,0.000434365607999999
0.392365561788,0.000442990615
0.392558201788,0.000455993834999999
0.392719481788,0.000439925410999999
0.392885425928,0.00040755
0.393095898794,0.00040755
0.393257178794,0.000415983612
0.393450618306,0.000414190921999999
0.39362553757,0.00040755
0.393824577012,0.000426541226999999
0.394012360606,0.00040755
0.39425192128,0.00040755
0.394449120745,0.000456516633999999
0.394610400745,0.000449224928999999
0.394771680745,0.000437359301999999
0.394964320745,0.000485828008999999
0.395125600745,0.000410794914999999
0.395363911256,0.00040755
0.395613812256,0.00040755
0.395775092256,0.000414178992
0.395967732256,0.000472850004
0.396129012256,0.000490583308
0.396336451593,0.000470414438999999
0.396514796927,0.00040755
0.39671992264,0.00040755
0.396900733088,0.00040755
0.397093373088,0.000418699302
0.397337530844,0.000417592086999999
0.397498810844,0.000417244231999999
0.397711449388,0.000421170922
0.397960650794,0.000444846054999999
0.398121930794,0.000432953123999999
0.398334649336,0.000462635414999999
0.398495929336,0.000418631494
0.39870856788,0.000432797384999999
0.398899973729,0.00040755
0.399131929545,0.00040755
0.399336808914,0.000419711453999999
0.399586009545,0.000423984635999999
0.399747289545,0.000435653136999999
0.399966649612,0.00040755
0.400209288509,0.000437386729
0.400404356271,0.00040755
0.400596996271,0.000468456361999999
0.400758276271,0.000414404184999999
0.400965716271,0.000436390896999999
0.401161241164,0.00040755
0.401375748378,0.00040755
0.401597988378,0.000482737653999999
0.40176264073,0.00040755
0.40197184073,0.000419536693
0.40213312073,0.000407600929
0.40234576073,0.000466777629
0.4025094755,0.00040755
0.402719714802,0.000435730220999999
0.402880994802,0.000431803491
0.403042274802,0.000444495319999999
0.403239539576,0.00040755
0.403478898514,0.000431547786
0.403728177328,0.000433566735
0.403889457328,0.000460446312999999
0.404082097328,0.000488745805999999
0.404243377328,0.000474217988999999
0.40447601635,0.000461539216999999
0.40463729635,0.000423970893999999
0.404849935622,0.000426599692999999
0.405011215622,0.000429021897
0.405203855622,0.000464475857999999
0.405365135622,0.000457909393999999
0.405526415622,0.000483689775999999
0.405722415102,0.000522709347
0.405883695102,0.000464289850999999
0.406076335102,0.000502177094999999
0.406237615102,0.000451101666
0.406398895102,0.000413210976
0.406598654535,0.000469835047999999
0.406759934535,0.000410651472
0.406988442125,0.00040755
0.407232940557,0.00040755
0.407477815476,0.00040755
0.407720454373,0.000436892547
0.407881734373,0.000436754479999999
0.408074374373,0.000499655521999999
0.408235654373,0.000487156718999999
0.408396934373,0.000431795893
0.408615268306,0.00040755
0.408849340768,0.00040755
0.409091419672,0.000466897327999999
0.409252699672,0.000437769112999999
0.409445339672,0.000483185379
0.409606619672,0.000504325567
0.409767899672,0.000463874587
0.409963899152,0.000445322800999999
0.410125179152,0.000445664879999999
0.410317819152,0.000450873566999999
0.410519253009,0.00040755
0.410711893009,0.000471024556999999
0.410873173009,0.000477827879999999
0.411085652283,0.000552425498
0.411246932283,0.000485956444
0.411459570827,0.000449564556
0.411620850827,0.000465159152999999
0.411833489371,0.000451288383999999
0.411994769371,0.000430723204999999
0.412156049371,0.000426095369999999
0.412348689371,0.000476447025999999
0.412509969371,0.000434554753999999
0.412716928057,0.000431534056
0.412966205685,0.000439512004999999
0.413127485685,0.000460147762999999
0.413340044231,0.000455573752999999
0.413501324231,0.000423536250999999
0.413713962775,0.000454008531999999
0.41388661904,0.00040755
0.414087737872,0.000407759392999999
0.414249017872,0.000431195087999999
0.414410297872,0.000415080537999999
0.414623711737,0.00040755
0.414846831737,0.000455534572999999
0.415008111737,0.000441796490999999
0.415220751737,0.000409807512
0.415470031737,0.000439400806999999
0.415631311737,0.000416766374999999
0.415843951737,0.000443206796999999
0.416005231737,0.000477412951999999
0.416166511737,0.000484976252999999
0.416359151737,0.000493703479999999
0.416520431737,0.000493258636999999
0.416727870411,0.0004529703
0.416889150411,0.000474810023
0.417081790411,0.000479255273999999
0.417243070411,0.000514296198999999
0.417404350411,0.000516511401
0.417596990411,0.000556097542999999
0.417758270411,0.000553769231999999
0.417919550411,0.000527673576999999
0.418115548851,0.000527602058
0.418276828851,0.000495590942999999
0.418469468851,0.000530725149999999
0.418630748851,0.000548758476999999
0.418792028851,0.000538991931999999
0.418987947294,0.00051189544
0.419149227294,0.000473658811999999
0.419341867294,0.000518564681999999
0.419503147294,0.000525692464
0.419664427294,0.000448948436
0.41986026574,0.000470263400999999
0.420029264951,0.00040755
0.420276448838,0.00040755
0.420483487522,0.000444855271999999
0.420644767522,0.000450729327999999
0.420857406066,0.000479412655
0.421018686066,0.000498720679999999
0.421211326066,0.000521318929999999
0.421372606066,0.000555653465
0.421533886066,0.000491710910999999
0.42172972503,0.000549961863999999
0.42189100503,0.000511759620999999
0.42208364503,0.000546620706
0.42224492503,0.000579148833999999
0.42240620503,0.000601716939999999
0.42259884503,0.000581955043999999
0.42276012503,0.000506852254999999
0.42292140503,0.000536297535999999
0.42311404503,0.000568757955999999
0.42327532503,0.000555233991999999
0.42346796503,0.000500538664999999
0.42362924503,0.000481485170999999
0.42379052503,0.000487944417999999
0.423983883569,0.000524713271
0.424145163569,0.000492434147999999
0.424357801385,0.000462820087999999
0.424519081385,0.000484109095999999
0.424731639204,0.000475159166999999
0.424892919204,0.000419239098999999
0.425112577061,0.00040755
0.425354813767,0.000413636659999999
0.425604170206,0.000427564916999999
0.425853446648,0.000439226871
0.426102803087,0.000440995204999999
0.426264083087,0.000435721511999999
0.426477037991,0.00040755
0.426725995627,0.000456187516999999
0.426900647982,0.00040755
0.42709992686,0.000462639676999999
0.427271661265,0.00040755
0.427487083967,0.00040755
0.427723081927,0.000450304796999999
0.427884361927,0.000454120232999999
0.428077001927,0.000509550956999999
0.428238281927,0.000485226792999999
0.428399561927,0.000503429097999999
0.428592201927,0.000475847452999999
0.42876447434,0.00040755
0.428992014502,0.00040755
0.429158321866,0.00040755
0.42935960128,0.000465578871
0.42952088128,0.000500869714999999
0.429733440553,0.000503262694
0.429894720553,0.000416909415999999
0.430107359825,0.000488474420999999
0.430268639825,0.000455939584999999
0.430461279825,0.000484426723999999
0.430622559825,0.000517212301999999
0.430783839825,0.000549824017999999
0.430979839305,0.000548620746999999
0.431141119305,0.000574536315999999
0.431333759305,0.000636685282999999
0.431495039305,0.000651355466
0.431656319305,0.000630152380999999
0.431848959305,0.000635196424
0.432010239305,0.000557068108999999
0.432171519305,0.000540889461
0.432364959305,0.000595857108999999
0.432526239305,0.000603272617999999
0.432718879305,0.000552736531999999
0.432880159305,0.000573874815
0.433041439305,0.000492876146
0.433237279305,0.000446505350999999
0.433398559305,0.000439626619999999
0.433591199305,0.000505073025999999
0.433752479305,0.000497222845999999
0.433913759305,0.000510901468999999
0.434109599305,0.000548483081999999
0.434270879305,0.000506552721999999
0.434463519305,0.000518805448999999
0.434624799305,0.000463046362
0.434786079305,0.000419696732999999
0.434982159305,0.000453207082999999
0.435143439305,0.000449002514999999
0.435355999305,0.000436794214
0.435518275472,0.00040755
0.435729875472,0.000410473984999999
0.435979155472,0.000422652687999999
0.436140435472,0.000446667246999999
0.436333075472,0.000448028224
0.436537358607,0.00040755
0.436729998607,0.000440447152999999
0.436891278607,0.000441593660999999
0.437103358607,0.000469917111
0.437284454407,0.00040755
0.437509581118,0.00040755
0.437726541118,0.000465611795999999
0.437887821118,0.000472943625999999
0.438049101118,0.000484396531999999
0.438241741118,0.000498320844999999
0.438403021118,0.000433612635999999
0.438564301118,0.00045085486
0.438756941118,0.000478368918999999
0.438918221118,0.000424377995
0.439146350421,0.00040755
0.439374829495,0.000438623856
0.439548075723,0.00040755
0.439748715145,0.000417589271999999
0.439997993959,0.000481124289
0.440159273959,0.000496335936
0.440351913959,0.000478032317
0.440513193959,0.000438540833999999
0.440745832981,0.000477069136999999
0.440907112981,0.000475045764999999
0.441099752981,0.000493374338999999
0.441261032981,0.000475505106999999
0.441422312981,0.000429599469999999
0.441618232981,0.000461400287999999
0.441779512981,0.000425345585999999
0.44199877266,0.00040755
0.442242948328,0.00040755
0.44240977772,0.00040755
0.44261537772,0.000466884238
0.44286473772,0.000469164162999999
0.443027711683,0.00040755
0.443238671683,0.000456862942999999
0.443399951683,0.000492581688
0.443612591683,0.000547196154
0.443773871683,0.000464107994999999
0.443966511683,0.000472464645999999
0.444127791683,0.000471955393999999
0.444289071683,0.000465436303999999
0.444485071683,0.000507786699999999
0.444646351683,0.000422032525999999
0.444858991683,0.000459956304999999
0.445020271683,0.000447556346
0.445232911683,0.000479839664999999
0.445394191683,0.000488923278
0.445606831683,0.000456209864999999
0.445768111683,0.000439427483999999
0.445980751683,0.00045379706
0.446142031683,0.000447674456999999
0.446354671683,0.000475244745999999
0.446524988239,0.00040755
0.446728508239,0.000465118309999999
0.446895115128,0.00040755
0.447102395128,0.000432062948999999
0.447263675128,0.000436225299999999
0.447476315128,0.000438056579999999
0.447666559142,0.00040755
0.447859199142,0.000461961022
0.44802577314,0.00040755
0.44822793314,0.000452638949999999
0.44838921314,0.000460599423999999
0.44860185314,0.000460020379
0.448783601799,0.00040755
0.448984506993,0.00040755
0.449226898306,0.00040755
0.449474334823,0.000446808212999999
0.449666907293,0.00040755
0.449859547293,0.000410112225999999
0.450103703927,0.000418553783
0.450264983927,0.000440440289999999
0.450426263927,0.00042842016
0.450618903927,0.000477405678999999
0.450862905047,0.000478770513
0.451024185047,0.000512665937999999
0.451216825047,0.000547914096999999
0.451378105047,0.000583138328999999
0.451539385047,0.000509241751999999
0.451732025047,0.000510367976999999
0.451893305047,0.000526506156999999
0.452054585047,0.000458977018999999
0.452250985572,0.000521409878999999
0.452412265572,0.000450986775999999
0.452604905572,0.000516606923999999
0.452766185572,0.000496025629999999
0.452927465572,0.000488059777999999
0.453123146088,0.000477615459999999
0.453284426088,0.000445118458
0.453477066088,0.000468532679
0.453638346088,0.000437374938999999
0.453870667062,0.000473945585999999
0.454031947062,0.000425764435
0.454254062583,0.00040755
0.454493583647,0.000441778437999999
0.454654863647,0.000469091622999999
0.454847503647,0.000526284305999999
0.455008783647,0.000491535397999999
0.455170063647,0.000513232244999999
0.455365664162,0.000578472199999999
0.455526944162,0.000566794450999999
0.455719584162,0.000512170398999999
0.455880864162,0.000479736617999999
0.456044279031,0.00040755
0.456237880011,0.000419544032999999
0.456487082381,0.000427414471999999
0.456673655937,0.00040755
0.456866295937,0.00042744324
0.457027575937,0.000421405455999999
0.457235013285,0.000459169320999999
0.457396293285,0.000443990643999999
0.457557573285,0.000423908743999999
0.457750213285,0.000470710661
0.457911493285,0.000422456440999999
0.458126611605,0.00040755
0.458367973779,0.000432125663999999
0.458529253779,0.000415957504999999
0.458741655229,0.000482591908999999
0.458902935229,0.000429894507999999
0.459095575229,0.000490952107
0.459256855229,0.000464488810999999
0.459490058184,0.000453967261999999
0.459652823232,0.00040755
0.45986370535,0.000431734266999999
0.460028402821,0.00040755
0.460237524873,0.000441823602
0.460398804873,0.000461141996
0.460591444873,0.000502516892999999
0.460752724873,0.000531750451
0.460914004873,0.000464142419
0.461110406448,0.000533643329999999
0.461271686448,0.000541525132999999
0.461464326448,0.000503857606999999
0.461625606448,0.000425634686
0.461786886448,0.000421479925999999
0.461988968236,0.000413217295
0.462150248236,0.000446185636999999
0.462362730414,0.000416333890999999
0.462524010414,0.000426144341999999
0.462753258982,0.00040755
0.462914538982,0.000428194529999999
0.46311022053,0.000427717797999999
0.46327150053,0.000427575147999999
0.463484062711,0.000445059779999999
0.463733346269,0.000460628686999999
0.463894626269,0.000412733763999999
0.464132063842,0.00040755
0.464356306461,0.000413878582999999
0.464538763756,0.00040755
0.464731403756,0.000457849121999999
0.464892683756,0.000481159078
0.465103885886,0.000527409327999999
0.465265165886,0.000519228632999999
0.465457805886,0.00048427799
0.465619085886,0.000457608270999999
0.465780365886,0.000474881699999999
0.465983807112,0.000445719200999999
0.466145087112,0.000448785633
0.466337727112,0.000479963771999999
0.466499007112,0.000431599911
0.466660287112,0.000452734729
0.466852927112,0.000497945609
0.467014207112,0.000412962124999999
0.467247089074,0.000442490750999999
0.467408369074,0.000447024263999999
0.467620850526,0.000422037374
0.467782130526,0.000414622652
0.467994611978,0.000482763688999999
0.468166938543,0.00040755
0.468368379719,0.000469510009999999
0.468529659719,0.000434165540999999
0.468742141171,0.000425141074
0.468903421171,0.000435884524999999
0.469096061171,0.000475186366999999
0.46927823031,0.00040755
0.469508879114,0.00040755
0.46973912101,0.000431474648999999
0.469920261088,0.00040755
0.47012001935,0.00040755
0.47036403257,0.00040755
0.470611154888,0.000422328579999999
0.470797716551,0.00040755
0.470990356551,0.000458111378999999
0.471151636551,0.000448296272999999
0.471359070853,0.000410536287
0.471520350853,0.000431624007999999
0.471742671189,0.00040755
0.471903951189,0.000410747989999999
0.472134059836,0.00040755
0.472304644785,0.00040755
0.472497284785,0.000443489076999999
0.472660956683,0.00040755
0.472900040511,0.00040755
0.473115317467,0.000480938192999999
0.473276597467,0.000485875463999999
0.473437877467,0.00051752489
0.473630517467,0.000547386380999999
0.473791797467,0.000494640341999999
0.473999078789,0.000564079876999999
0.474160358789,0.000562964064999999
0.474352998789,0.000561483399999999
0.474514278789,0.000498872324
0.474675558789,0.000426037132
0.474893255442,0.00040755
0.475120696355,0.000418820947999999
0.475281976355,0.000407983142999999
0.475494457081,0.000434510736
0.475655737081,0.000445560969999999
0.475848377081,0.000507520265
0.476009657081,0.000503388947999999
0.476170937081,0.000460408429999999
0.476367577609,0.000496708927999999
0.476528857609,0.000409830807999999
0.476741338335,0.000484646763
0.476902618335,0.000440295963999999
0.477115099061,0.000459501818999999
0.477276379061,0.000495381643999999
0.477469019061,0.00045797356
0.477634017203,0.00040755
0.477879690137,0.00040755
0.478114571143,0.000408657682999999
0.478363852329,0.000422297373999999
0.478613053514,0.000465106577999999
0.478774333514,0.000465214984
0.47898681424,0.000464688939999999
0.479151330429,0.00040755
0.479360611115,0.000463174911999999
0.479536897622,0.00040755
0.479734418161,0.000418743227
0.479895698161,0.000425920189999999
0.480123129746,0.00040755
0.480363453773,0.00040755
0.480606574882,0.000436103931999999
0.480767854882,0.000409029087999999
0.480980335608,0.000491390946999999
0.481141615608,0.000457895828999999
0.481354096334,0.000439383820999999
0.481515376334,0.000412256929999999
0.481728407744,0.00040755
0.481912502587,0.00040755
0.482107466909,0.00040755
0.482268746909,0.000438062557999999
0.482475387562,0.000480905698999999
0.48263930509,0.00040755
0.482849225784,0.000453876762999999
0.483010505784,0.000433461552999999
0.483222984605,0.000449730740999999
0.483401486763,0.00040755
0.483596767785,0.000468746287999999
0.483758047785,0.000445970787999999
0.483919327785,0.000425256057999999
0.484111967785,0.000429974443999999
0.484354849997,0.000433070056
0.484604040734,0.000433299821
0.484765320734,0.0004656241
0.484926600734,0.000478862395999999
0.485119240734,0.000441432747
0.485280520734,0.000466766274999999
0.485486442022,0.000425748539999999
0.485681295009,0.00040755
0.485873935009,0.000473765992999999
0.486035215009,0.000422795846999999
0.486242573023,0.000466576365999999
0.486403853023,0.00044017497
0.486565133023,0.00045899153
0.486757773023,0.000490532787
0.486919053023,0.000515952077999999
0.487126333684,0.000523183775999999
0.487287613684,0.000529477271999999
0.487480253684,0.000486923666999999
0.487641533684,0.000449282751999999
0.487802813684,0.000457843221999999
0.487998814204,0.000527932841999999
0.488160094204,0.000549620104
0.488352734204,0.000588443782
0.488514014204,0.000555659775999999
0.488675294204,0.000567808708999999
0.488867934204,0.000550110829999999
0.489029214204,0.000575293667999999
0.489190494204,0.000561607185999999
0.48938673525,0.000603274751
0.48954801525,0.000539197116999999
0.48974065525,0.000509147036
0.48990193525,0.000534400724999999
0.49006321525,0.000449299578999999
0.490262774071,0.00040755
0.490507976341,0.000427521341999999
0.490757178711,0.000446927016
0.490920366693,0.00040755
0.491160373731,0.00040755
0.491380215367,0.000450418195999999
0.491629497739,0.000463022547999999
0.491790777739,0.000442018261
0.492003259191,0.000431777083999999
0.492164539191,0.000408607122
0.492377099918,0.000409015787999999
0.492554713938,0.00040755
0.492753294545,0.00040755
0.492915030473,0.00040755
0.493124631163,0.000419523514999999
0.493373912349,0.000419630433999999
0.493623113534,0.000433193821999999
0.493794678652,0.00040755
0.49399691925,0.000476253029999999
0.49415819925,0.000409675309999999
0.494400028021,0.00040755
0.494561308021,0.000427856995999999
0.494753948021,0.000418123228
0.494915228021,0.000435872212999999
0.495122664706,0.000504393871999999
0.495283944706,0.000494805188999999
0.495445224706,0.000499465549999999
0.495637864706,0.000475107360999999
0.495799144706,0.000438655282999999
0.496006425367,0.000457960680999999
0.496167705367,0.000422818109999999
0.496380106092,0.000462101504999999
0.496629307277,0.000470014473999999
0.496790587277,0.000467480999999999
0.497002988002,0.000441365920999999
0.497187559529,0.00040755
0.497380199529,0.000429391369999999
0.497541479529,0.000408346709999999
0.497774782462,0.00040755
0.497936062462,0.000421271182
0.498128702462,0.000469627682
0.498289982462,0.000434985357
0.49851025672,0.00040755
0.498747377754,0.000410260793999999
0.498923791483,0.00040755
0.499167166909,0.00040755
0.499389445691,0.00040755
0.499550725691,0.000409551967
0.499744326181,0.000441984716999999
0.499905606181,0.000428442511999999

